Towards Faster Continuous Multi-Channel HRTF Measurements Based on Learning System Models

Measuring personal head-related transfer functions (HRTFs) is essential in binaural audio. Personal HRTFs are not only required for binaural rendering and for loudspeaker-based binaural reproduction using crosstalk cancellation, but they also serve as a basis for data-driven HRTF individualization techniques and psychoacoustic experiments. Although many attempts have been made to expedite HRTF measurements, the rotational velocities in today's measurement systems remain lower than those in natural head movements. To cope with faster rotations, we present a novel continuous HRTF measurement method. This method estimates the HRTFs offline using a Kalman smoother and learns state-space parameters, including the system model, on short signal segments, utilizing the expectation maximization algorithm. We evaluated our method in simulated single-channel and multi-channel measurements using a rigid sphere HRTF model. Comparing with conventional methods, we found that the system distances are improved by up to 30 dB.

==> images/data/sysDistOverTimeSingleChannel-1.tsv <==
0.000000	0.000000
0.000500	0.000000
0.001000	0.000000
0.001500	0.000000
0.002000	0.000000
0.002500	0.000000
0.003000	0.000000
0.003500	0.000000
0.004000	0.000000
0.004500	0.000000
0.005000	0.000000
0.005500	0.000000
0.006000	0.000000
0.006500	0.000000
0.007000	0.000000
0.007500	0.000000
0.008000	-0.012303
0.008500	-0.356700
0.009000	-0.714518
0.009500	-1.070632
0.010000	-1.203514
0.010500	-1.517248
0.011000	-1.872872
0.011500	-2.174357
0.012000	-2.346263
0.012500	-2.656152
0.013000	-2.850669
0.013500	-3.103643
0.014000	-3.584656
0.014500	-3.861376
0.015000	-4.054521
0.015500	-4.191484
0.016000	-4.373742
0.016500	-4.768792
0.017000	-5.351715
0.017500	-5.776495
0.018000	-5.923578
0.018500	-5.985112
0.019000	-6.248917
0.019500	-6.368237
0.020000	-6.399090
0.020500	-6.561868
0.021000	-6.763592
0.021500	-6.761433
0.022000	-6.813675
0.022500	-6.884757
0.023000	-7.205274
0.023500	-7.387136
0.024000	-7.306036
0.024500	-7.334996
0.025000	-7.597671
0.025500	-7.776447
0.026000	-7.859308
0.026500	-7.883022
0.027000	-7.995411
0.027500	-8.013460
0.028000	-8.029289
0.028500	-8.047859
0.029000	-8.640245
0.029500	-8.645745
0.030000	-8.775240
0.030500	-8.817976
0.031000	-8.861455
0.031500	-8.839562
0.032000	-9.263219
0.032500	-9.427054
0.033000	-9.521114
0.033500	-9.778859
0.034000	-9.662967
0.034500	-9.571357
0.035000	-9.648414
0.035500	-9.636995
0.036000	-9.747943
0.036500	-9.629725
0.037000	-9.871142
0.037500	-9.726540
0.038000	-9.759374
0.038500	-9.896631
0.039000	-9.812108
0.039500	-9.847576
0.040000	-9.946563
0.040500	-9.758685
0.041000	-9.527900
0.041500	-9.415733
0.042000	-9.193358
0.042500	-9.520377
0.043000	-9.423235
0.043500	-9.265076
0.044000	-9.232782
0.044500	-9.047981
0.045000	-9.001302
0.045500	-9.156765
0.046000	-9.189884
0.046500	-9.286235
0.047000	-9.451654
0.047500	-9.513173
0.048000	-9.305946
0.048500	-9.108717
0.049000	-8.949028
0.049500	-8.791461
0.050000	-8.753084
0.050500	-8.947345
0.051000	-9.161668
0.051500	-9.168446
0.052000	-8.940972
0.052500	-8.970500
0.053000	-9.403718
0.053500	-9.208812
0.054000	-9.059032
0.054500	-8.938223
0.055000	-9.100624
0.055500	-9.163976
0.056000	-8.963542
0.056500	-9.307952
0.057000	-9.135198
0.057500	-9.164521
0.058000	-9.048608
0.058500	-8.959564
0.059000	-9.015346
0.059500	-8.897834
0.060000	-8.747329
0.060500	-8.579282
0.061000	-8.617081
0.061500	-8.553462
0.062000	-8.719863
0.062500	-8.858123
0.063000	-9.119329
0.063500	-8.914496
0.064000	-9.067279
0.064500	-9.063538
0.065000	-9.014542
0.065500	-8.944855
0.066000	-8.821332
0.066500	-8.856222
0.067000	-8.968244
0.067500	-8.993951
0.068000	-8.945088
0.068500	-8.975665
0.069000	-9.070451
0.069500	-8.852667
0.070000	-8.693407
0.070500	-8.623346
0.071000	-8.473799
0.071500	-8.364826
0.072000	-8.222126
0.072500	-8.185440
0.073000	-8.233533
0.073500	-8.407739
0.074000	-8.380871
0.074500	-8.623908
0.075000	-8.735544
0.075500	-8.573147
0.076000	-8.836017
0.076500	-8.933158
0.077000	-8.892772
0.077500	-8.846857
0.078000	-8.897501
0.078500	-8.930176
0.079000	-9.016290
0.079500	-9.059144
0.080000	-9.254298
0.080500	-9.228040
0.081000	-9.151270
0.081500	-9.026087
0.082000	-9.179919
0.082500	-9.061694
0.083000	-8.953715
0.083500	-8.864191
0.084000	-8.968859
0.084500	-9.099714
0.085000	-8.969286
0.085500	-8.740806
0.086000	-8.905262
0.086500	-8.920458
0.087000	-8.886816
0.087500	-9.081965
0.088000	-9.195123
0.088500	-9.412038
0.089000	-9.408264
0.089500	-9.522658
0.090000	-9.814275
0.090500	-9.702736
0.091000	-9.755824
0.091500	-9.916311
0.092000	-9.804118
0.092500	-9.774236
0.093000	-9.669306
0.093500	-9.864138
0.094000	-9.816664
0.094500	-9.875830
0.095000	-9.724823
0.095500	-10.076749
0.096000	-9.897162
0.096500	-10.129638
0.097000	-10.322894
0.097500	-10.235913
0.098000	-10.072799
0.098500	-9.944835
0.099000	-9.910591
0.099500	-9.901666
0.100000	-9.836339
0.100500	-9.852712
0.101000	-9.805299
0.101500	-9.881746
0.102000	-9.988285
0.102500	-9.843121
0.103000	-9.935149
0.103500	-10.044255
0.104000	-9.912613
0.104500	-9.883369
0.105000	-9.856195
0.105500	-10.264005
0.106000	-10.090638
0.106500	-10.200287
0.107000	-10.388234
0.107500	-10.180614
0.108000	-10.626445
0.108500	-10.587048
0.109000	-10.377643
0.109500	-10.288541
0.110000	-10.433280
0.110500	-10.677109
0.111000	-10.814332
0.111500	-10.816440
0.112000	-11.095467
0.112500	-11.132579
0.113000	-11.060386
0.113500	-10.980740
0.114000	-11.071778
0.114500	-11.149681
0.115000	-10.862879
0.115500	-10.562696
0.116000	-10.423839
0.116500	-10.420689
0.117000	-10.314532
0.117500	-10.556070
0.118000	-10.692102
0.118500	-10.914436
0.119000	-10.707611
0.119500	-10.628880
0.120000	-10.939216
0.120500	-10.820762
0.121000	-10.828209
0.121500	-10.721595
0.122000	-10.569707
0.122500	-10.492959
0.123000	-10.436081
0.123500	-10.756063
0.124000	-11.097207
0.124500	-10.983444
0.125000	-11.125711
0.125500	-10.891486
0.126000	-10.796842
0.126500	-11.070726
0.127000	-11.035667
0.127500	-10.931627
0.128000	-10.774636
0.128500	-10.983942
0.129000	-10.935965
0.129500	-10.886111
0.130000	-10.734526
0.130500	-10.511879
0.131000	-10.539039
0.131500	-10.608629
0.132000	-10.629782
0.132500	-10.434756
0.133000	-10.370138
0.133500	-10.210657
0.134000	-10.180433
0.134500	-10.525367
0.135000	-10.416847
0.135500	-10.447877
0.136000	-10.534137
0.136500	-10.835788
0.137000	-11.149963
0.137500	-11.082776
0.138000	-10.886053
0.138500	-10.820151
0.139000	-10.664387
0.139500	-10.478925
0.140000	-10.382620
0.140500	-10.259373
0.141000	-10.115889
0.141500	-9.991343
0.142000	-9.892717
0.142500	-10.105684
0.143000	-10.093047
0.143500	-10.103112
0.144000	-10.224777
0.144500	-10.067113
0.145000	-9.946187
0.145500	-10.078175
0.146000	-10.041131
0.146500	-10.092320
0.147000	-9.937668
0.147500	-10.183396
0.148000	-10.056736
0.148500	-9.813461
0.149000	-9.887431
0.149500	-9.846483
0.150000	-9.870567
0.150500	-10.070304
0.151000	-10.009778
0.151500	-9.965261
0.152000	-10.197424
0.152500	-10.167320
0.153000	-10.326534
0.153500	-10.171928
0.154000	-10.132084
0.154500	-10.382582
0.155000	-10.488675
0.155500	-10.320476
0.156000	-10.068130
0.156500	-10.383161
0.157000	-10.506724
0.157500	-10.516868
0.158000	-10.276936
0.158500	-10.163860
0.159000	-9.935507
0.159500	-9.931962
0.160000	-9.944015
0.160500	-9.753240
0.161000	-9.624486
0.161500	-9.750466
0.162000	-9.546183
0.162500	-9.638809
0.163000	-10.199120
0.163500	-10.167889
0.164000	-10.266596
0.164500	-10.397403
0.165000	-10.235153
0.165500	-10.138851
0.166000	-10.255752
0.166500	-10.365044
0.167000	-11.264782
0.167500	-11.240474
0.168000	-11.551628
0.168500	-11.542231
0.169000	-11.674407
0.169500	-11.712609
0.170000	-11.552952
0.170500	-11.730117
0.171000	-11.791797
0.171500	-11.600943
0.172000	-11.511891
0.172500	-11.469351
0.173000	-11.303965
0.173500	-11.569574
0.174000	-11.317134
0.174500	-11.228250
0.175000	-11.140818
0.175500	-11.284895
0.176000	-11.153477
0.176500	-11.135763
0.177000	-10.913712
0.177500	-11.163705
0.178000	-11.027467
0.178500	-10.914532
0.179000	-10.953824
0.179500	-10.890674
0.180000	-10.812372
0.180500	-10.619646
0.181000	-10.555595
0.181500	-10.738002
0.182000	-11.085362
0.182500	-10.922802
0.183000	-10.836616
0.183500	-10.891879
0.184000	-10.733189
0.184500	-10.687880
0.185000	-10.492408
0.185500	-10.635142
0.186000	-10.439957
0.186500	-10.291891
0.187000	-10.179820
0.187500	-10.277940
0.188000	-10.314103
0.188500	-10.449708
0.189000	-10.537113
0.189500	-10.688593
0.190000	-10.954438
0.190500	-10.949761
0.191000	-10.925465
0.191500	-11.120875
0.192000	-10.952067
0.192500	-10.762820
0.193000	-10.766430
0.193500	-10.801808
0.194000	-10.771942
0.194500	-10.825691
0.195000	-10.823567
0.195500	-10.560118
0.196000	-10.877107
0.196500	-10.957267
0.197000	-10.920721
0.197500	-11.004491
0.198000	-10.969701
0.198500	-11.229965
0.199000	-11.539353
0.199500	-11.416932
0.200000	-11.212337
0.200500	-11.199972
0.201000	-11.068346
0.201500	-11.024978
0.202000	-11.135558
0.202500	-10.932811
0.203000	-11.006089
0.203500	-10.893834
0.204000	-11.133296
0.204500	-11.446470
0.205000	-11.273123
0.205500	-11.110926
0.206000	-11.203808
0.206500	-11.101525
0.207000	-11.045210
0.207500	-10.875622
0.208000	-10.886077
0.208500	-10.793221
0.209000	-11.004552
0.209500	-10.873241
0.210000	-10.805103
0.210500	-10.866531
0.211000	-10.808479
0.211500	-10.796324
0.212000	-10.850778
0.212500	-11.029205
0.213000	-10.909900
0.213500	-10.929354
0.214000	-11.109656
0.214500	-11.407520
0.215000	-11.503795
0.215500	-11.382217
0.216000	-11.237241
0.216500	-11.107682
0.217000	-11.062728
0.217500	-11.059785
0.218000	-10.974470
0.218500	-10.902819
0.219000	-10.803627
0.219500	-10.842457
0.220000	-10.894822
0.220500	-10.812533
0.221000	-10.614109
0.221500	-10.707920
0.222000	-11.375464
0.222500	-11.127068
0.223000	-11.198415
0.223500	-11.274011
0.224000	-11.326422
0.224500	-11.276181
0.225000	-11.461726
0.225500	-11.582569
0.226000	-11.405768
0.226500	-11.483552
0.227000	-11.335395
0.227500	-11.312754
0.228000	-11.228181
0.228500	-11.451928
0.229000	-11.313830
0.229500	-11.521235
0.230000	-11.624227
0.230500	-11.355226
0.231000	-11.541282
0.231500	-11.377833
0.232000	-11.676204
0.232500	-11.452620
0.233000	-11.419671
0.233500	-11.488221
0.234000	-11.775760
0.234500	-11.787644
0.235000	-11.727050
0.235500	-11.806001
0.236000	-11.611756
0.236500	-11.472239
0.237000	-11.270171
0.237500	-11.254582
0.238000	-11.146802
0.238500	-10.960264
0.239000	-11.018594
0.239500	-10.838516
0.240000	-10.874810
0.240500	-10.814322
0.241000	-11.071522
0.241500	-11.304264
0.242000	-11.393237
0.242500	-11.101012
0.243000	-11.039798
0.243500	-10.912745
0.244000	-10.655720
0.244500	-10.457755
0.245000	-10.359752
0.245500	-10.229820
0.246000	-10.194349
0.246500	-10.311990
0.247000	-10.267647
0.247500	-10.376866
0.248000	-10.422503
0.248500	-10.440851
0.249000	-10.339090
0.249500	-10.883539
0.250000	-11.144364
0.250500	-10.993420
0.251000	-10.900613
0.251500	-10.831617
0.252000	-10.748855
0.252500	-10.766267
0.253000	-10.732669
0.253500	-10.688831
0.254000	-10.473417
0.254500	-10.435527
0.255000	-10.703045
0.255500	-11.105899
0.256000	-10.951997
0.256500	-10.964198
0.257000	-11.005186
0.257500	-10.975473
0.258000	-10.929132
0.258500	-10.720419
0.259000	-10.748422
0.259500	-10.652739
0.260000	-10.637319
0.260500	-10.609394
0.261000	-10.707890
0.261500	-10.772090
0.262000	-10.675186
0.262500	-10.774115
0.263000	-10.935884
0.263500	-11.164595
0.264000	-11.261839
0.264500	-11.401208
0.265000	-11.265562
0.265500	-11.183761
0.266000	-10.973049
0.266500	-10.878599
0.267000	-10.711298
0.267500	-10.565990
0.268000	-10.427783
0.268500	-10.295766
0.269000	-10.197902
0.269500	-10.792742
0.270000	-10.811758
0.270500	-10.869013
0.271000	-10.676748
0.271500	-10.476277
0.272000	-10.345568
0.272500	-10.208376
0.273000	-10.259672
0.273500	-10.294334
0.274000	-10.138218
0.274500	-10.099680
0.275000	-10.155409
0.275500	-10.099608
0.276000	-10.268666
0.276500	-10.803895
0.277000	-10.680944
0.277500	-10.686752
0.278000	-10.669854
0.278500	-10.608075
0.279000	-10.852556
0.279500	-10.817256
0.280000	-11.014227
0.280500	-10.980151
0.281000	-11.277815
0.281500	-11.150513
0.282000	-11.196410
0.282500	-11.189712
0.283000	-10.991519
0.283500	-11.148843
0.284000	-11.243004
0.284500	-11.403121
0.285000	-11.171581
0.285500	-11.121094
0.286000	-11.343088
0.286500	-11.349101
0.287000	-11.175579
0.287500	-11.303096
0.288000	-11.191198
0.288500	-11.143985
0.289000	-11.319359
0.289500	-11.386302
0.290000	-11.289782
0.290500	-11.121355
0.291000	-11.083632
0.291500	-10.988323
0.292000	-11.078545
0.292500	-11.226739
0.293000	-11.159781
0.293500	-11.206720
0.294000	-11.273060
0.294500	-11.297145
0.295000	-11.222691
0.295500	-11.197063
0.296000	-11.026908
0.296500	-10.949856
0.297000	-10.910784
0.297500	-10.838077
0.298000	-10.978767
0.298500	-11.059345
0.299000	-10.994248
0.299500	-11.005352
0.300000	-11.091068
0.300500	-11.331562
0.301000	-11.188842
0.301500	-11.219488
0.302000	-11.704802
0.302500	-11.574096
0.303000	-11.728486
0.303500	-11.706528
0.304000	-11.692030
0.304500	-11.554654
0.305000	-11.520264
0.305500	-11.467227
0.306000	-11.626451
0.306500	-11.799234
0.307000	-11.753447
0.307500	-11.793623
0.308000	-11.670068
0.308500	-11.506607
0.309000	-11.816349
0.309500	-11.997671
0.310000	-11.938034
0.310500	-12.163330
0.311000	-12.280362
0.311500	-12.527944
0.312000	-12.334005
0.312500	-12.272235
0.313000	-12.224591
0.313500	-12.299531
0.314000	-12.360446
0.314500	-12.315894
0.315000	-12.192918
0.315500	-12.296315
0.316000	-12.333425
0.316500	-12.282520
0.317000	-12.227378
0.317500	-12.003303
0.318000	-11.906382
0.318500	-12.152048
0.319000	-12.175971
0.319500	-12.187418
0.320000	-12.182085
0.320500	-12.368943
0.321000	-12.376493
0.321500	-12.302063
0.322000	-12.162619
0.322500	-12.128509
0.323000	-12.014525
0.323500	-11.952400
0.324000	-12.180189
0.324500	-12.157473
0.325000	-12.066119
0.325500	-11.965198
0.326000	-12.226710
0.326500	-12.213219
0.327000	-12.244651
0.327500	-12.376189
0.328000	-12.327343
0.328500	-12.591791
0.329000	-12.693837
0.329500	-12.631303
0.330000	-12.648000
0.330500	-12.511565
0.331000	-12.526269
0.331500	-12.729620
0.332000	-12.860501
0.332500	-12.773699
0.333000	-12.776398
0.333500	-12.704113
0.334000	-12.526276
0.334500	-12.545633
0.335000	-12.618234
0.335500	-12.649588
0.336000	-12.560966
0.336500	-12.728513
0.337000	-12.953994
0.337500	-13.054910
0.338000	-13.304135
0.338500	-13.296389
0.339000	-13.257733
0.339500	-13.382673
0.340000	-13.425012
0.340500	-13.378484
0.341000	-13.333043
0.341500	-13.143383
0.342000	-13.248458
0.342500	-13.484056
0.343000	-13.368383
0.343500	-13.282045
0.344000	-13.183119
0.344500	-13.154406
0.345000	-13.084378
0.345500	-13.379508
0.346000	-13.124654
0.346500	-13.044258
0.347000	-12.925596
0.347500	-13.161975
0.348000	-13.091973
0.348500	-13.020633
0.349000	-12.951444
0.349500	-12.943727
0.350000	-12.825285
0.350500	-12.745093
0.351000	-12.796997
0.351500	-12.814423
0.352000	-12.748094
0.352500	-12.708982
0.353000	-13.049254
0.353500	-12.901067
0.354000	-12.768306
0.354500	-12.951738
0.355000	-12.947814
0.355500	-13.138798
0.356000	-13.120494
0.356500	-13.054448
0.357000	-13.241799
0.357500	-12.969165
0.358000	-12.828877
0.358500	-12.824723
0.359000	-12.789293
0.359500	-12.670271
0.360000	-12.816050
0.360500	-12.869103
0.361000	-12.602081
0.361500	-12.656717
0.362000	-12.995335
0.362500	-13.079877
0.363000	-12.907104
0.363500	-12.746382
0.364000	-12.837558
0.364500	-12.668038
0.365000	-12.490245
0.365500	-12.526308
0.366000	-12.560429
0.366500	-12.604335
0.367000	-12.635523
0.367500	-12.604165
0.368000	-12.751306
0.368500	-12.881865
0.369000	-12.838147
0.369500	-12.922386
0.370000	-12.899762
0.370500	-13.153494
0.371000	-13.380037
0.371500	-13.441241
0.372000	-13.712288
0.372500	-13.813141
0.373000	-13.674955
0.373500	-13.976071
0.374000	-13.927554
0.374500	-13.925056
0.375000	-13.934911
0.375500	-13.662713
0.376000	-13.561302
0.376500	-13.768116
0.377000	-13.823327
0.377500	-13.839656
0.378000	-14.115282
0.378500	-13.936822
0.379000	-13.758375
0.379500	-13.968653
0.380000	-13.916249
0.380500	-13.806046
0.381000	-13.545945
0.381500	-13.733537
0.382000	-13.513033
0.382500	-13.352342
0.383000	-13.212576
0.383500	-13.074349
0.384000	-13.278818
0.384500	-13.092813
0.385000	-13.095294
0.385500	-13.111579
0.386000	-12.963527
0.386500	-12.780630
0.387000	-12.742643
0.387500	-12.644839
0.388000	-12.626596
0.388500	-12.501349
0.389000	-12.467756
0.389500	-12.405137
0.390000	-12.315971
0.390500	-12.524829
0.391000	-12.523334
0.391500	-12.478945
0.392000	-12.348408
0.392500	-12.221533
0.393000	-12.296779
0.393500	-12.460237
0.394000	-12.630220
0.394500	-12.733426
0.395000	-12.847648
0.395500	-12.739119
0.396000	-12.737902
0.396500	-12.731848
0.397000	-12.669948
0.397500	-12.690461
0.398000	-12.753066
0.398500	-12.675797
0.399000	-12.597826
0.399500	-12.857064
0.400000	-12.753089
0.400500	-12.710008
0.401000	-12.866906
0.401500	-12.968804
0.402000	-13.034823
0.402500	-13.229799
0.403000	-13.252490
0.403500	-13.444941
0.404000	-13.344891
0.404500	-13.173938
0.405000	-13.163777
0.405500	-13.108277
0.406000	-13.124444
0.406500	-12.870654
0.407000	-13.166282
0.407500	-13.056627
0.408000	-13.229388
0.408500	-13.316708
0.409000	-13.648814
0.409500	-13.589911
0.410000	-13.471001
0.410500	-13.417872
0.411000	-13.547202
0.411500	-13.636873
0.412000	-13.604463
0.412500	-13.656100
0.413000	-13.650778
0.413500	-13.436590
0.414000	-13.505183
0.414500	-13.334396
0.415000	-13.225513
0.415500	-13.723115
0.416000	-13.822466
0.416500	-13.744009
0.417000	-13.870729
0.417500	-13.793107
0.418000	-13.803872
0.418500	-13.855863
0.419000	-13.878331
0.419500	-13.842005
0.420000	-13.927224
0.420500	-14.106504
0.421000	-14.192908
0.421500	-14.153357
0.422000	-14.055831
0.422500	-14.029910
0.423000	-13.885345
0.423500	-13.745239
0.424000	-13.580543
0.424500	-13.587360
0.425000	-13.587600
0.425500	-13.785800
0.426000	-13.669302
0.426500	-13.778589
0.427000	-13.793819
0.427500	-13.705352
0.428000	-13.622825
0.428500	-13.590876
0.429000	-13.520811
0.429500	-13.474657
0.430000	-13.406528
0.430500	-13.599257
0.431000	-13.451061
0.431500	-13.665172
0.432000	-13.621288
0.432500	-13.580041
0.433000	-13.693009
0.433500	-13.794597
0.434000	-13.899256
0.434500	-13.688161
0.435000	-13.598313
0.435500	-13.629885
0.436000	-13.604643
0.436500	-14.008502
0.437000	-13.857236
0.437500	-13.940855
0.438000	-13.969121
0.438500	-13.818241
0.439000	-13.695737
0.439500	-13.825842
0.440000	-13.908628
0.440500	-13.737367
0.441000	-13.809985
0.441500	-13.902331
0.442000	-13.742480
0.442500	-13.898451
0.443000	-13.933990
0.443500	-13.822441
0.444000	-13.572386
0.444500	-13.655844
0.445000	-13.644718
0.445500	-13.561064
0.446000	-13.370101
0.446500	-13.614563
0.447000	-13.444821
0.447500	-13.387792
0.448000	-13.218594
0.448500	-13.511147
0.449000	-13.226934
0.449500	-13.235693
0.450000	-13.104338
0.450500	-12.933043
0.451000	-13.161299
0.451500	-13.139815
0.452000	-13.189047
0.452500	-13.305361
0.453000	-13.288591
0.453500	-13.334314
0.454000	-13.103641
0.454500	-13.019820
0.455000	-12.898503
0.455500	-12.978941
0.456000	-12.849663
0.456500	-12.802737
0.457000	-12.631414
0.457500	-12.495340
0.458000	-12.312395
0.458500	-12.377190
0.459000	-12.295669
0.459500	-12.163856
0.460000	-12.452250
0.460500	-12.456727
0.461000	-12.636452
0.461500	-12.453615
0.462000	-12.622612
0.462500	-12.758158
0.463000	-13.083339
0.463500	-13.037233
0.464000	-13.120673
0.464500	-12.982444
0.465000	-12.955003
0.465500	-12.961351
0.466000	-13.151761
0.466500	-13.061054
0.467000	-12.859676
0.467500	-13.012748
0.468000	-13.008288
0.468500	-13.346133
0.469000	-13.712803
0.469500	-13.653040
0.470000	-13.542333
0.470500	-13.712751
0.471000	-13.920357
0.471500	-14.373775
0.472000	-14.194140
0.472500	-14.028403
0.473000	-14.156392
0.473500	-14.018166
0.474000	-14.417474
0.474500	-14.432087
0.475000	-14.543474
0.475500	-14.535074
0.476000	-14.499738
0.476500	-14.552670
0.477000	-14.719159
0.477500	-14.896130
0.478000	-15.424599
0.478500	-15.664146
0.479000	-15.657339
0.479500	-15.677715
0.480000	-15.845013
0.480500	-15.917021
0.481000	-16.020327
0.481500	-15.877090
0.482000	-15.836554
0.482500	-15.856935
0.483000	-16.092865
0.483500	-16.083273
0.484000	-16.710390
0.484500	-16.721558
0.485000	-16.710132
0.485500	-16.635840
0.486000	-16.507291
0.486500	-16.478567
0.487000	-16.968379
0.487500	-17.260752
0.488000	-17.370459
0.488500	-17.846884
0.489000	-18.304951
0.489500	-18.477007
0.490000	-18.571719
0.490500	-18.580787
0.491000	-18.814523
0.491500	-19.103158
0.492000	-19.490626
0.492500	-19.480511
0.493000	-19.601318
0.493500	-19.630037
0.494000	-19.760963
0.494500	-20.175319
0.495000	-20.903352
0.495500	-21.105007
0.496000	-21.319086
0.496500	-21.570287
0.497000	-21.704500
0.497500	-21.821449
0.498000	-22.464775
0.498500	-22.682263
0.499000	-22.890348
0.499500	-23.078677
0.500000	-23.334063
0.500500	-23.578517
0.501000	-23.715958
0.501500	-23.939133
0.502000	-24.097126
0.502500	-24.262336
0.503000	-24.642597
0.503500	-25.111904
0.504000	-25.393054
0.504500	-25.789089
0.505000	-26.183634
0.505500	-26.571517
0.506000	-26.779455
0.506500	-27.095063
0.507000	-27.305376
0.507500	-27.540176
0.508000	-27.840930
0.508500	-28.253173
0.509000	-28.262116
0.509500	-28.244624
0.510000	-28.395378
0.510500	-28.484033
0.511000	-28.357404
0.511500	-28.072313
0.512000	-27.837573
0.512500	-27.253650
0.513000	-26.670254
0.513500	-26.628799
0.514000	-25.925052
0.514500	-26.066167
0.515000	-25.549886
0.515500	-24.924003
0.516000	-24.341036
0.516500	-24.120388
0.517000	-23.848968
0.517500	-23.714406
0.518000	-23.159457
0.518500	-22.719084
0.519000	-22.809605
0.519500	-22.495935
0.520000	-22.303978
0.520500	-21.891409
0.521000	-21.315214
0.521500	-20.820693
0.522000	-20.404452
0.522500	-19.921438
0.523000	-19.514413
0.523500	-19.165344
0.524000	-18.843184
0.524500	-18.447081
0.525000	-18.452640
0.525500	-18.249085
0.526000	-18.189746
0.526500	-17.780766
0.527000	-17.455703
0.527500	-16.981554
0.528000	-16.579538
0.528500	-16.138891
0.529000	-15.897857
0.529500	-15.731517
0.530000	-15.824597
0.530500	-15.760828
0.531000	-15.833215
0.531500	-15.823602
0.532000	-15.764672
0.532500	-15.694336
0.533000	-15.383682
0.533500	-15.072772
0.534000	-15.083077
0.534500	-14.866732
0.535000	-14.693004
0.535500	-14.833971
0.536000	-14.565759
0.536500	-14.246010
0.537000	-14.233807
0.537500	-14.076483
0.538000	-13.766380
0.538500	-13.575164
0.539000	-13.495583
0.539500	-13.497509
0.540000	-13.434222
0.540500	-13.462565
0.541000	-13.300161
0.541500	-12.992044
0.542000	-12.955436
0.542500	-12.842621
0.543000	-12.756532
0.543500	-12.581554
0.544000	-12.575474
0.544500	-12.534086
0.545000	-12.326487
0.545500	-12.073327
0.546000	-11.913433
0.546500	-11.718129
0.547000	-11.482633
0.547500	-11.466227
0.548000	-11.502770
0.548500	-11.452505
0.549000	-11.781542
0.549500	-11.901627
0.550000	-11.642170
0.550500	-11.749935
0.551000	-11.826853
0.551500	-11.618678
0.552000	-11.519232
0.552500	-11.464826
0.553000	-11.377646
0.553500	-11.226426
0.554000	-11.197962
0.554500	-11.351198
0.555000	-11.434809
0.555500	-11.808065
0.556000	-11.806217
0.556500	-11.823886
0.557000	-12.155307
0.557500	-12.142814
0.558000	-12.025032
0.558500	-11.921009
0.559000	-11.830277
0.559500	-11.864194
0.560000	-12.052189
0.560500	-11.916333
0.561000	-11.845187
0.561500	-12.091535
0.562000	-12.012216
0.562500	-11.861397
0.563000	-12.024367
0.563500	-12.302429
0.564000	-12.288786
0.564500	-12.250719
0.565000	-12.345444
0.565500	-12.595599
0.566000	-12.571293
0.566500	-12.631330
0.567000	-12.668207
0.567500	-12.822827
0.568000	-12.950218
0.568500	-12.914415
0.569000	-12.832158
0.569500	-12.888648
0.570000	-13.118556
0.570500	-13.330170
0.571000	-13.365558
0.571500	-13.678931
0.572000	-13.855703
0.572500	-13.892481
0.573000	-14.145617
0.573500	-14.130548
0.574000	-14.375207
0.574500	-14.430896
0.575000	-14.357158
0.575500	-14.290817
0.576000	-14.301864
0.576500	-14.170878
0.577000	-14.092347
0.577500	-13.980556
0.578000	-13.909386
0.578500	-14.119055
0.579000	-14.046010
0.579500	-13.871683
0.580000	-13.768870
0.580500	-13.786275
0.581000	-13.652044
0.581500	-14.087160
0.582000	-14.285279
0.582500	-14.181604
0.583000	-14.106355
0.583500	-14.179593
0.584000	-14.118287
0.584500	-13.959598
0.585000	-14.033340
0.585500	-13.856355
0.586000	-13.941178
0.586500	-13.847700
0.587000	-13.949924
0.587500	-13.846584
0.588000	-14.004320
0.588500	-13.817859
0.589000	-13.598432
0.589500	-13.580702
0.590000	-13.615357
0.590500	-13.563266
0.591000	-14.116135
0.591500	-14.033037
0.592000	-13.833692
0.592500	-13.724243
0.593000	-13.649463
0.593500	-13.573476
0.594000	-13.486572
0.594500	-13.351617
0.595000	-13.510035
0.595500	-13.520733
0.596000	-13.383119
0.596500	-13.574689
0.597000	-13.363682
0.597500	-13.452663
0.598000	-13.415887
0.598500	-13.592054
0.599000	-13.424413
0.599500	-13.325747
0.600000	-13.214283
0.600500	-13.089870
0.601000	-13.116042
0.601500	-13.109501
0.602000	-13.022575
0.602500	-13.005101
0.603000	-13.019253
0.603500	-12.879643
0.604000	-12.798773
0.604500	-12.784082
0.605000	-12.686539
0.605500	-13.213386
0.606000	-13.336045
0.606500	-13.324111
0.607000	-13.548619
0.607500	-13.444832
0.608000	-13.454704
0.608500	-13.607444
0.609000	-13.546811
0.609500	-13.531828
0.610000	-13.552408
0.610500	-13.506602
0.611000	-13.507350
0.611500	-13.492998
0.612000	-13.376764
0.612500	-13.153781
0.613000	-13.266997
0.613500	-13.511743
0.614000	-13.601814
0.614500	-13.631400
0.615000	-13.570606
0.615500	-13.499200
0.616000	-13.566306
0.616500	-13.716341
0.617000	-13.565585
0.617500	-13.420384
0.618000	-13.354089
0.618500	-13.398005
0.619000	-13.265780
0.619500	-13.177796
0.620000	-13.066610
0.620500	-12.907201
0.621000	-12.823895
0.621500	-12.753594
0.622000	-12.722719
0.622500	-12.994949
0.623000	-13.340389
0.623500	-13.681071
0.624000	-13.442141
0.624500	-13.525442
0.625000	-13.633740
0.625500	-13.626500
0.626000	-13.647609
0.626500	-13.531828
0.627000	-13.550274
0.627500	-13.545380
0.628000	-13.459173
0.628500	-13.494846
0.629000	-13.704856
0.629500	-13.578382
0.630000	-13.401946
0.630500	-13.549853
0.631000	-13.667268
0.631500	-13.569373
0.632000	-13.860786
0.632500	-13.863917
0.633000	-13.684152
0.633500	-13.708859
0.634000	-13.693391
0.634500	-13.597626
0.635000	-13.665932
0.635500	-13.619740
0.636000	-13.955304
0.636500	-13.772721
0.637000	-13.643494
0.637500	-13.555178
0.638000	-13.376359
0.638500	-13.251393
0.639000	-13.422438
0.639500	-13.356771
0.640000	-13.172564
0.640500	-13.261701
0.641000	-13.229744
0.641500	-13.143353
0.642000	-13.080513
0.642500	-12.981158
0.643000	-12.935447
0.643500	-12.747472
0.644000	-12.843518
0.644500	-12.739282
0.645000	-12.500376
0.645500	-12.472046
0.646000	-12.425376
0.646500	-12.246603
0.647000	-12.220467
0.647500	-12.165481
0.648000	-12.438482
0.648500	-12.521088
0.649000	-12.378060
0.649500	-12.389740
0.650000	-12.567093
0.650500	-12.370360
0.651000	-12.293595
0.651500	-12.415226
0.652000	-12.404180
0.652500	-12.302471
0.653000	-12.338303
0.653500	-12.224666
0.654000	-12.236858
0.654500	-12.282496
0.655000	-12.048988
0.655500	-12.284757
0.656000	-12.147181
0.656500	-11.974770
0.657000	-11.949282
0.657500	-11.752406
0.658000	-11.648591
0.658500	-11.441525
0.659000	-11.348822
0.659500	-11.325333
0.660000	-11.509144
0.660500	-11.487185
0.661000	-11.278810
0.661500	-11.327875
0.662000	-11.347706
0.662500	-11.332913
0.663000	-11.492772
0.663500	-11.380516
0.664000	-11.432396
0.664500	-11.437528
0.665000	-11.583185
0.665500	-11.689062
0.666000	-11.709107
0.666500	-11.611214
0.667000	-11.748741
0.667500	-11.761065
0.668000	-11.795055
0.668500	-11.676784
0.669000	-11.654491
0.669500	-11.661724
0.670000	-11.534071
0.670500	-11.638347
0.671000	-11.901726
0.671500	-11.879410
0.672000	-11.999958
0.672500	-11.963167
0.673000	-11.997610
0.673500	-11.871137
0.674000	-11.774176
0.674500	-11.648044
0.675000	-11.491997
0.675500	-11.832870
0.676000	-11.785117
0.676500	-11.858914
0.677000	-11.816208
0.677500	-11.897557
0.678000	-11.808913
0.678500	-12.155541
0.679000	-12.055993
0.679500	-12.020750
0.680000	-12.091577
0.680500	-12.047761
0.681000	-12.001450
0.681500	-12.070161
0.682000	-12.015406
0.682500	-11.895995
0.683000	-11.677588
0.683500	-11.543101
0.684000	-11.524864
0.684500	-11.436662
0.685000	-11.338653
0.685500	-11.356757
0.686000	-11.266915
0.686500	-11.155775
0.687000	-11.368123
0.687500	-11.353119
0.688000	-11.578544
0.688500	-11.677448
0.689000	-11.558835
0.689500	-11.578424
0.690000	-11.512319
0.690500	-11.567194
0.691000	-11.688925
0.691500	-11.727974
0.692000	-11.797664
0.692500	-11.834624
0.693000	-11.780890
0.693500	-11.731727
0.694000	-11.826879
0.694500	-11.735423
0.695000	-11.627959
0.695500	-11.410368
0.696000	-11.441863
0.696500	-11.299599
0.697000	-11.141808
0.697500	-11.028555
0.698000	-10.873428
0.698500	-10.887440
0.699000	-11.213900
0.699500	-11.219141
0.700000	-11.272148
0.700500	-11.156566
0.701000	-11.347211
0.701500	-11.392010
0.702000	-11.479649
0.702500	-11.517394
0.703000	-11.372371
0.703500	-11.628929
0.704000	-11.892317
0.704500	-11.923278
0.705000	-11.877017
0.705500	-11.931793
0.706000	-12.152060
0.706500	-11.966860
0.707000	-11.971968
0.707500	-12.190312
0.708000	-11.993709
0.708500	-12.083064
0.709000	-12.467859
0.709500	-12.215149
0.710000	-12.355234
0.710500	-12.354957
0.711000	-12.430558
0.711500	-12.590055
0.712000	-12.611035
0.712500	-12.632031
0.713000	-12.690693
0.713500	-12.491671
0.714000	-12.309974
0.714500	-12.415558
0.715000	-12.261670
0.715500	-12.236222
0.716000	-12.231283
0.716500	-12.300715
0.717000	-12.157360
0.717500	-12.123522
0.718000	-12.079446
0.718500	-12.079492
0.719000	-11.858828
0.719500	-11.869395
0.720000	-11.753164
0.720500	-11.995739
0.721000	-11.952477
0.721500	-12.067022
0.722000	-11.858057
0.722500	-11.828220
0.723000	-11.969999
0.723500	-11.774782
0.724000	-11.773223
0.724500	-11.802697
0.725000	-11.839489
0.725500	-11.830735
0.726000	-11.750238
0.726500	-11.491094
0.727000	-11.405295
0.727500	-11.701680
0.728000	-11.903839
0.728500	-11.840829
0.729000	-11.760037
0.729500	-11.664484
0.730000	-11.559282
0.730500	-11.473288
0.731000	-11.417668
0.731500	-11.521938
0.732000	-11.472882
0.732500	-11.454050
0.733000	-11.568472
0.733500	-11.466894
0.734000	-11.459960
0.734500	-11.461310
0.735000	-11.325298
0.735500	-11.557146
0.736000	-11.556161
0.736500	-11.474422
0.737000	-11.318017
0.737500	-11.346049
0.738000	-11.224924
0.738500	-11.164732
0.739000	-11.058250
0.739500	-11.076010
0.740000	-10.978029
0.740500	-10.836046
0.741000	-10.814157
0.741500	-10.866583
0.742000	-10.875373
0.742500	-10.783474
0.743000	-10.690866
0.743500	-10.902493
0.744000	-10.649898
0.744500	-10.916503
0.745000	-11.017766
0.745500	-11.147815
0.746000	-11.210660
0.746500	-11.183627
0.747000	-11.324860
0.747500	-11.262708
0.748000	-11.041345
0.748500	-11.175966
0.749000	-11.129497
0.749500	-11.203606
0.750000	-11.184495
0.750500	-11.081773
0.751000	-10.880505
0.751500	-10.843703
0.752000	-10.720074
0.752500	-10.790258
0.753000	-10.817249
0.753500	-10.999966
0.754000	-11.090571
0.754500	-11.326802
0.755000	-11.222891
0.755500	-11.159429
0.756000	-11.459039
0.756500	-11.378768
0.757000	-11.309692
0.757500	-11.105901
0.758000	-11.371966
0.758500	-11.344919
0.759000	-11.313730
0.759500	-11.280357
0.760000	-11.496183
0.760500	-11.641370
0.761000	-11.600546
0.761500	-11.618673
0.762000	-11.536795
0.762500	-11.510458
0.763000	-11.622129
0.763500	-11.603031
0.764000	-11.453140
0.764500	-11.277869
0.765000	-11.138160
0.765500	-11.153029
0.766000	-11.170589
0.766500	-11.252736
0.767000	-11.173553
0.767500	-11.362685
0.768000	-11.288012
0.768500	-11.267273
0.769000	-11.223086
0.769500	-11.187284
0.770000	-11.274426
0.770500	-11.108647
0.771000	-11.113641
0.771500	-10.891309
0.772000	-10.923954
0.772500	-10.778390
0.773000	-10.716583
0.773500	-10.568913
0.774000	-10.968205
0.774500	-10.951828
0.775000	-11.113454
0.775500	-11.365494
0.776000	-11.259150
0.776500	-11.435457
0.777000	-11.272348
0.777500	-11.103174
0.778000	-10.964993
0.778500	-10.775604
0.779000	-10.741541
0.779500	-10.681175
0.780000	-10.525386
0.780500	-10.393122
0.781000	-10.388863
0.781500	-10.288632
0.782000	-10.279597
0.782500	-10.207972
0.783000	-10.340668
0.783500	-10.353589
0.784000	-10.212163
0.784500	-10.208521
0.785000	-10.320302
0.785500	-10.238013
0.786000	-10.309488
0.786500	-10.413215
0.787000	-10.341593
0.787500	-10.529546
0.788000	-10.376153
0.788500	-10.219752
0.789000	-10.082220
0.789500	-9.886762
0.790000	-10.365778
0.790500	-10.225257
0.791000	-10.636640
0.791500	-10.755130
0.792000	-10.838516
0.792500	-10.703605
0.793000	-10.693219
0.793500	-10.834806
0.794000	-10.978296
0.794500	-11.051999
0.795000	-10.992836
0.795500	-10.994117
0.796000	-10.978813
0.796500	-11.121029
0.797000	-11.105588
0.797500	-10.958281
0.798000	-10.827892
0.798500	-10.861403
0.799000	-10.838667
0.799500	-11.004491
0.800000	-10.941782
0.800500	-11.355950
0.801000	-11.278072
0.801500	-11.288187
0.802000	-11.049062
0.802500	-10.966190
0.803000	-11.192987
0.803500	-11.123784
0.804000	-11.152794
0.804500	-11.084277
0.805000	-11.153865
0.805500	-11.308112
0.806000	-11.797919
0.806500	-11.681442
0.807000	-11.537890
0.807500	-11.738689
0.808000	-11.687927
0.808500	-11.814351
0.809000	-11.873903
0.809500	-11.741711
0.810000	-11.904250
0.810500	-11.916551
0.811000	-11.859296
0.811500	-11.700509
0.812000	-11.831666
0.812500	-12.042674
0.813000	-11.847415
0.813500	-11.732174
0.814000	-11.842244
0.814500	-11.630421
0.815000	-11.838350
0.815500	-11.852533
0.816000	-11.700850
0.816500	-11.503480
0.817000	-11.235411
0.817500	-11.194921
0.818000	-11.248308
0.818500	-11.176902
0.819000	-11.486520
0.819500	-11.521002
0.820000	-11.455551
0.820500	-11.194762
0.821000	-11.233964
0.821500	-11.135898
0.822000	-11.019594
0.822500	-10.863172
0.823000	-10.729229
0.823500	-10.543303
0.824000	-10.466712
0.824500	-10.494606
0.825000	-10.380849
0.825500	-10.288063
0.826000	-10.066023
0.826500	-10.382814
0.827000	-10.364246
0.827500	-10.450318
0.828000	-10.526570
0.828500	-10.356609
0.829000	-10.201536
0.829500	-10.330067
0.830000	-10.305520
0.830500	-10.330070
0.831000	-10.243413
0.831500	-10.455492
0.832000	-10.290344
0.832500	-10.522584
0.833000	-10.423107
0.833500	-10.676952
0.834000	-10.556824
0.834500	-10.606988
0.835000	-10.687606
0.835500	-10.579455
0.836000	-10.751510
0.836500	-10.806969
0.837000	-10.604805
0.837500	-10.769595
0.838000	-10.863892
0.838500	-10.890335
0.839000	-10.725189
0.839500	-10.675692
0.840000	-10.883548
0.840500	-10.790944
0.841000	-10.683393
0.841500	-10.688198
0.842000	-10.482671
0.842500	-10.559772
0.843000	-10.562889
0.843500	-10.383839
0.844000	-10.570432
0.844500	-10.634414
0.845000	-10.373034
0.845500	-10.227620
0.846000	-10.233720
0.846500	-10.074261
0.847000	-9.945396
0.847500	-10.091778
0.848000	-9.934270
0.848500	-9.890066
0.849000	-9.983015
0.849500	-10.325295
0.850000	-10.575932
0.850500	-11.115200
0.851000	-11.356435
0.851500	-11.290629
0.852000	-11.346698
0.852500	-11.269116
0.853000	-11.172352
0.853500	-11.049963
0.854000	-11.205195
0.854500	-11.167243
0.855000	-10.993115
0.855500	-10.934643
0.856000	-10.736941
0.856500	-10.693589
0.857000	-10.800591
0.857500	-10.700173
0.858000	-10.704174
0.858500	-10.587152
0.859000	-10.623713
0.859500	-10.782534
0.860000	-10.799161
0.860500	-11.089473
0.861000	-10.910877
0.861500	-10.714485
0.862000	-10.584839
0.862500	-10.493309
0.863000	-10.184940
0.863500	-10.123043
0.864000	-9.992906
0.864500	-9.748052
0.865000	-9.735066
0.865500	-9.713794
0.866000	-9.626245
0.866500	-9.787935
0.867000	-9.780274
0.867500	-9.692236
0.868000	-9.929388
0.868500	-10.060545
0.869000	-10.080041
0.869500	-9.928532
0.870000	-9.714390
0.870500	-9.646787
0.871000	-9.680340
0.871500	-9.830044
0.872000	-9.649302
0.872500	-9.392458
0.873000	-9.454313
0.873500	-9.257434
0.874000	-9.387225
0.874500	-9.398854
0.875000	-9.263096
0.875500	-9.254708
0.876000	-9.139562
0.876500	-9.315699
0.877000	-9.247388
0.877500	-9.480423
0.878000	-9.541194
0.878500	-9.580996
0.879000	-9.788146
0.879500	-9.618910
0.880000	-9.803354
0.880500	-9.821359
0.881000	-9.622282
0.881500	-9.789702
0.882000	-10.318587
0.882500	-10.402633
0.883000	-10.315386
0.883500	-10.238426
0.884000	-10.273776
0.884500	-10.217229
0.885000	-10.125743
0.885500	-9.930441
0.886000	-10.018645
0.886500	-9.953906
0.887000	-10.060906
0.887500	-10.279347
0.888000	-10.327660
0.888500	-10.165650
0.889000	-10.121189
0.889500	-10.021001
0.890000	-9.972679
0.890500	-10.860120
0.891000	-11.117897
0.891500	-11.055052
0.892000	-11.207537
0.892500	-10.947544
0.893000	-10.940235
0.893500	-11.023775
0.894000	-11.066180
0.894500	-11.125241
0.895000	-10.944507
0.895500	-11.130246
0.896000	-10.941521
0.896500	-10.754247
0.897000	-10.503062
0.897500	-10.576131
0.898000	-10.688753
0.898500	-10.814797
0.899000	-10.663360
0.899500	-10.716585
0.900000	-10.742774
0.900500	-10.672673
0.901000	-10.729896
0.901500	-11.118136
0.902000	-11.281881
0.902500	-11.336727
0.903000	-11.276261
0.903500	-11.068744
0.904000	-10.872947
0.904500	-10.832145
0.905000	-10.722095
0.905500	-10.779973
0.906000	-10.749228
0.906500	-10.530178
0.907000	-10.680472
0.907500	-10.702356
0.908000	-10.506984
0.908500	-10.540402
0.909000	-10.694564
0.909500	-10.750613
0.910000	-10.884372
0.910500	-10.808009
0.911000	-10.670766
0.911500	-10.666714
0.912000	-10.552292
0.912500	-10.599634
0.913000	-10.399451
0.913500	-10.577815
0.914000	-10.951413
0.914500	-10.839227
0.915000	-10.668610
0.915500	-10.672586
0.916000	-10.551069
0.916500	-10.666166
0.917000	-10.410321
0.917500	-10.520885
0.918000	-10.415401
0.918500	-10.946589
0.919000	-10.953317
0.919500	-10.886104
0.920000	-10.669372
0.920500	-10.454103
0.921000	-10.285107
0.921500	-10.242614
0.922000	-10.348457
0.922500	-10.200213
0.923000	-10.060526
0.923500	-9.931319
0.924000	-9.954847
0.924500	-9.752616
0.925000	-9.920838
0.925500	-10.268009
0.926000	-10.339070
0.926500	-10.104295
0.927000	-10.359763
0.927500	-10.636232
0.928000	-10.516572
0.928500	-10.456833
0.929000	-10.539539
0.929500	-10.414322
0.930000	-10.494251
0.930500	-10.455807
0.931000	-10.628285
0.931500	-10.643636
0.932000	-10.657342
0.932500	-10.507493
0.933000	-10.620459
0.933500	-10.543382
0.934000	-10.539574
0.934500	-10.432035
0.935000	-10.439221
0.935500	-10.303947
0.936000	-10.221877
0.936500	-10.255753
0.937000	-10.581778
0.937500	-10.855631
0.938000	-10.642478
0.938500	-10.582502
0.939000	-10.799149
0.939500	-10.809942
0.940000	-10.913348
0.940500	-11.004843
0.941000	-10.909216
0.941500	-10.742195
0.942000	-10.698479
0.942500	-10.680121
0.943000	-10.569797
0.943500	-10.533713
0.944000	-10.349167
0.944500	-10.138633
0.945000	-10.028380
0.945500	-10.096563
0.946000	-9.874804
0.946500	-9.953020
0.947000	-10.056590
0.947500	-9.914766
0.948000	-10.329501
0.948500	-10.455862
0.949000	-10.464305
0.949500	-10.319967
0.950000	-10.230231
0.950500	-10.115359
0.951000	-9.902359
0.951500	-9.703565
0.952000	-10.515690
0.952500	-10.341732
0.953000	-10.275618
0.953500	-10.352364
0.954000	-10.239909
0.954500	-10.194726
0.955000	-10.272696
0.955500	-10.370995
0.956000	-10.196521
0.956500	-10.217655
0.957000	-10.456703
0.957500	-10.319210
0.958000	-10.284634
0.958500	-10.430273
0.959000	-10.431766
0.959500	-10.283477
0.960000	-10.311543
0.960500	-10.153188
0.961000	-9.976909
0.961500	-10.640110
0.962000	-10.685181
0.962500	-10.876270
0.963000	-10.905790
0.963500	-10.886321
0.964000	-10.846777
0.964500	-10.752426
0.965000	-10.509552
0.965500	-10.333668
0.966000	-10.138767
0.966500	-10.312962
0.967000	-10.183516
0.967500	-9.967532
0.968000	-9.856473
0.968500	-9.850042
0.969000	-9.740777
0.969500	-9.629054
0.970000	-9.613050
0.970500	-9.615568
0.971000	-9.811283
0.971500	-9.652169
0.972000	-9.647362
0.972500	-9.650406
0.973000	-9.622409
0.973500	-9.509921
0.974000	-9.399056
0.974500	-9.433992
0.975000	-9.293411
0.975500	-9.235225
0.976000	-9.189587
0.976500	-8.945310
0.977000	-9.510394
0.977500	-9.392747
0.978000	-9.314906
0.978500	-9.275526
0.979000	-9.126013
0.979500	-9.062640
0.980000	-9.263775
0.980500	-9.151055
0.981000	-8.973373
0.981500	-9.034840
0.982000	-9.037408
0.982500	-8.974914
0.983000	-8.740240
0.983500	-8.737833
0.984000	-8.683858
0.984500	-8.735804
0.985000	-8.775025
0.985500	-8.733475
0.986000	-8.726896
0.986500	-8.649628
0.987000	-8.692565
0.987500	-8.512880
0.988000	-8.565800
0.988500	-8.481326
0.989000	-8.970534
0.989500	-8.931109
0.990000	-8.883565
0.990500	-8.983688
0.991000	-9.292173
0.991500	-9.155573
0.992000	-9.143288
0.992500	-8.959872
0.993000	-8.917156
0.993500	-8.773972
0.994000	-8.751718
0.994500	-8.801220
0.995000	-8.760968
0.995500	-8.690689
0.996000	-8.890975
0.996500	-9.030722
0.997000	-9.196736
0.997500	-9.113434
0.998000	-9.388752
0.998500	-9.754245
0.999000	-10.035111
0.999500	-10.189881
1.000000	-10.043101
1.000500	-10.005502
1.001000	-10.077896
1.001500	-9.989613
1.002000	-9.911822
1.002500	-9.897793
1.003000	-9.793032
1.003500	-9.555182
1.004000	-9.728478
1.004500	-9.617041
1.005000	-9.776161
1.005500	-9.494251
1.006000	-9.603810
1.006500	-9.625945
1.007000	-9.590951
1.007500	-9.509589
1.008000	-9.545479
1.008500	-9.648034
1.009000	-9.919845
1.009500	-9.848540
1.010000	-9.669314
1.010500	-9.821505
1.011000	-9.676833
1.011500	-9.592983
1.012000	-9.582588
1.012500	-9.383769
1.013000	-9.362084
1.013500	-9.508171
1.014000	-9.584490
1.014500	-9.472487
1.015000	-9.604100
1.015500	-9.499857


==> images/data/sysDistOverTimeSingleChannel-2.tsv <==
0.000000	0.000000
0.000500	0.000000
0.001000	0.000000
0.001500	0.000000
0.002000	0.000000
0.002500	0.000000
0.003000	0.000000
0.003500	0.000000
0.004000	0.000000
0.004500	0.000000
0.005000	0.000000
0.005500	0.000000
0.006000	0.000000
0.006500	0.000000
0.007000	0.000000
0.007500	0.000000
0.008000	-0.390558
0.008500	-0.700844
0.009000	-1.172545
0.009500	-1.490852
0.010000	-1.632754
0.010500	-2.156954
0.011000	-2.873696
0.011500	-3.317474
0.012000	-4.230791
0.012500	-4.701233
0.013000	-4.997058
0.013500	-5.649319
0.014000	-6.539762
0.014500	-7.482042
0.015000	-9.103760
0.015500	-11.690159
0.016000	-15.259161
0.016500	-16.130035
0.017000	-16.330071
0.017500	-16.227962
0.018000	-15.660259
0.018500	-15.242626
0.019000	-15.854893
0.019500	-15.739662
0.020000	-16.183855
0.020500	-15.990092
0.021000	-15.461066
0.021500	-15.204226
0.022000	-14.779416
0.022500	-14.534996
0.023000	-14.669475
0.023500	-14.979428
0.024000	-15.137629
0.024500	-16.073032
0.025000	-16.486757
0.025500	-16.260499
0.026000	-15.692341
0.026500	-15.311313
0.027000	-15.899994
0.027500	-15.763641
0.028000	-16.211541
0.028500	-16.026812
0.029000	-15.480376
0.029500	-15.202874
0.030000	-14.794257
0.030500	-14.598050
0.031000	-14.752367
0.031500	-14.990161
0.032000	-15.292736
0.032500	-16.004600
0.033000	-16.581017
0.033500	-16.285659
0.034000	-15.711825
0.034500	-15.370411
0.035000	-15.912153
0.035500	-15.760410
0.036000	-16.272576
0.036500	-16.042659
0.037000	-15.489040
0.037500	-15.204829
0.038000	-14.800068
0.038500	-14.634168
0.039000	-14.843310
0.039500	-14.928373
0.040000	-15.620323
0.040500	-15.935452
0.041000	-16.530870
0.041500	-16.310212
0.042000	-15.735296
0.042500	-15.405767
0.043000	-15.924937
0.043500	-15.785876
0.044000	-16.362314
0.044500	-16.070519
0.045000	-15.532704
0.045500	-15.259418
0.046000	-14.840692
0.046500	-14.654890
0.047000	-14.902393
0.047500	-14.867385
0.048000	-15.892129
0.048500	-15.921411
0.049000	-16.399196
0.049500	-16.347424
0.050000	-15.770551
0.050500	-15.416329
0.051000	-15.942893
0.051500	-15.823789
0.052000	-16.424902
0.052500	-16.101238
0.053000	-15.579751
0.053500	-15.323443
0.054000	-14.888646
0.054500	-14.653259
0.055000	-14.873805
0.055500	-14.833909
0.056000	-15.811412
0.056500	-15.919821
0.057000	-16.263264
0.057500	-16.368971
0.058000	-15.792944
0.058500	-15.397686
0.059000	-15.955805
0.059500	-15.858861
0.060000	-16.416234
0.060500	-16.141391
0.061000	-15.626939
0.061500	-15.380781
0.062000	-14.944629
0.062500	-14.674037
0.063000	-14.817615
0.063500	-14.898926
0.064000	-15.429498
0.064500	-15.971175
0.065000	-16.267962
0.065500	-16.403605
0.066000	-15.836965
0.066500	-15.400090
0.067000	-15.994092
0.067500	-15.890471
0.068000	-16.363492
0.068500	-16.196824
0.069000	-15.667576
0.069500	-15.410903
0.070000	-14.986175
0.070500	-14.730674
0.071000	-14.798975
0.071500	-15.019693
0.072000	-14.977955
0.072500	-16.046934
0.073000	-16.401833
0.073500	-16.434252
0.074000	-15.889050
0.074500	-15.430670
0.075000	-16.047541
0.075500	-15.913649
0.076000	-16.283057
0.076500	-16.248493
0.077000	-15.696968
0.077500	-15.415440
0.078000	-15.018423
0.078500	-14.809469
0.079000	-14.870836
0.079500	-15.130957
0.080000	-14.714328
0.080500	-16.117997
0.081000	-16.584037
0.081500	-16.460584
0.082000	-15.950398
0.082500	-15.496708
0.083000	-16.118798
0.083500	-15.944479
0.084000	-16.207814
0.084500	-16.286440
0.085000	-15.734874
0.085500	-15.425557
0.086000	-15.047546
0.086500	-14.863147
0.087000	-15.002795
0.087500	-15.161915
0.088000	-14.716561
0.088500	-16.153901
0.089000	-16.686833
0.089500	-16.479992
0.090000	-16.010946
0.090500	-15.577933
0.091000	-16.189841
0.091500	-16.000596
0.092000	-16.191200
0.092500	-16.304600
0.093000	-15.787104
0.093500	-15.467498
0.094000	-15.101561
0.094500	-14.882680
0.095000	-15.126340
0.095500	-15.107523
0.096000	-14.938265
0.096500	-16.139774
0.097000	-16.675224
0.097500	-16.505525
0.098000	-16.072908
0.098500	-15.652194
0.099000	-16.231289
0.099500	-16.074162
0.100000	-16.215745
0.100500	-16.305832
0.101000	-15.847859
0.101500	-15.541616
0.102000	-15.173215
0.102500	-14.883154
0.103000	-15.172402
0.103500	-15.017843
0.104000	-15.196674
0.104500	-16.086749
0.105000	-16.594220
0.105500	-16.530128
0.106000	-16.109973
0.106500	-15.691559
0.107000	-16.220440
0.107500	-16.151986
0.108000	-16.296364
0.108500	-16.324062
0.109000	-15.928325
0.109500	-15.647865
0.110000	-15.274949
0.110500	-14.920874
0.111000	-15.135317
0.111500	-14.990382
0.112000	-15.323892
0.112500	-16.045981
0.113000	-16.572281
0.113500	-16.596202
0.114000	-16.167750
0.114500	-15.727590
0.115000	-16.153566
0.115500	-16.213300
0.116000	-16.394186
0.116500	-16.353114
0.117000	-15.999947
0.117500	-15.737141
0.118000	-15.357597
0.118500	-15.014006
0.119000	-15.078403
0.119500	-15.046287
0.120000	-15.262762
0.120500	-16.047273
0.121000	-16.670381
0.121500	-16.687518
0.122000	-16.231181
0.122500	-15.773178
0.123000	-16.059089
0.123500	-16.262436
0.124000	-16.493670
0.124500	-16.425424
0.125000	-16.073916
0.125500	-15.811108
0.126000	-15.411334
0.126500	-15.153122
0.127000	-15.090117
0.127500	-15.182401
0.128000	-15.127338
0.128500	-16.110139
0.129000	-16.857325
0.129500	-16.784915
0.130000	-16.297617
0.130500	-15.840828
0.131000	-16.012377
0.131500	-16.320887
0.132000	-16.564366
0.132500	-16.510492
0.133000	-16.136553
0.133500	-15.850794
0.134000	-15.433424
0.134500	-15.271925
0.135000	-15.181631
0.135500	-15.323163
0.136000	-15.050916
0.136500	-16.210808
0.137000	-17.011423
0.137500	-16.848701
0.138000	-16.352647
0.138500	-15.923693
0.139000	-16.024752
0.139500	-16.379454
0.140000	-16.594626
0.140500	-16.605685
0.141000	-16.204553
0.141500	-15.890218
0.142000	-15.438929
0.142500	-15.324552
0.143000	-15.330994
0.143500	-15.405948
0.144000	-15.094466
0.144500	-16.313430
0.145000	-17.069444
0.145500	-16.889928
0.146000	-16.410256
0.146500	-16.030870
0.147000	-16.147453
0.147500	-16.470452
0.148000	-16.592701
0.148500	-16.692178
0.149000	-16.286544
0.149500	-15.962716
0.150000	-15.482071
0.150500	-15.314670
0.151000	-15.471666
0.151500	-15.426228
0.152000	-15.233605
0.152500	-16.386376
0.153000	-17.028800
0.153500	-16.907956
0.154000	-16.473735
0.154500	-16.127661
0.155000	-16.321922
0.155500	-16.573263
0.156000	-16.583988
0.156500	-16.761824
0.157000	-16.372279
0.157500	-16.051867
0.158000	-15.553845
0.158500	-15.286774
0.159000	-15.535504
0.159500	-15.416946
0.160000	-15.387080
0.160500	-16.427054
0.161000	-17.000996
0.161500	-16.949480
0.162000	-16.554709
0.162500	-16.208135
0.163000	-16.486707
0.163500	-16.668576
0.164000	-16.610717
0.164500	-16.847193
0.165000	-16.479930
0.165500	-16.169943
0.166000	-15.680736
0.166500	-15.321089
0.167000	-15.560013
0.167500	-15.440301
0.168000	-15.480931
0.168500	-16.442770
0.169000	-17.041801
0.169500	-16.991934
0.170000	-16.633639
0.170500	-16.245221
0.171000	-16.542088
0.171500	-16.711315
0.172000	-16.631160
0.172500	-16.902112
0.173000	-16.563185
0.173500	-16.259350
0.174000	-15.790015
0.174500	-15.408558
0.175000	-15.578779
0.175500	-15.509879
0.176000	-15.519724
0.176500	-16.485771
0.177000	-17.213592
0.177500	-17.089910
0.178000	-16.736094
0.178500	-16.288827
0.179000	-16.534732
0.179500	-16.780285
0.180000	-16.706590
0.180500	-16.997164
0.181000	-16.673681
0.181500	-16.361860
0.182000	-15.915554
0.182500	-15.588778
0.183000	-15.679590
0.183500	-15.637792
0.184000	-15.555257
0.184500	-16.559635
0.185000	-17.401379
0.185500	-17.186966
0.186000	-16.816020
0.186500	-16.327856
0.187000	-16.454249
0.187500	-16.823096
0.188000	-16.779825
0.188500	-17.067488
0.189000	-16.752936
0.189500	-16.436627
0.190000	-15.989454
0.190500	-15.739359
0.191000	-15.823454
0.191500	-15.760210
0.192000	-15.637672
0.192500	-16.666914
0.193000	-17.547748
0.193500	-17.292287
0.194000	-16.909536
0.194500	-16.425440
0.195000	-16.452833
0.195500	-16.927967
0.196000	-16.889580
0.196500	-17.171159
0.197000	-16.865237
0.197500	-16.546833
0.198000	-16.078143
0.198500	-15.871125
0.199000	-16.007123
0.199500	-15.879834
0.200000	-15.777113
0.200500	-16.804571
0.201000	-17.573645
0.201500	-17.378454
0.202000	-16.981694
0.202500	-16.530528
0.203000	-16.540447
0.203500	-17.041042
0.204000	-17.003009
0.204500	-17.280003
0.205000	-16.973037
0.205500	-16.678130
0.206000	-16.160905
0.206500	-15.920757
0.207000	-16.119531
0.207500	-15.956859
0.208000	-15.928715
0.208500	-16.940387
0.209000	-17.561056
0.209500	-17.489598
0.210000	-17.103969
0.210500	-16.680152
0.211000	-16.733183
0.211500	-17.165258
0.212000	-17.133978
0.212500	-17.402223
0.213000	-17.089602
0.213500	-16.815870
0.214000	-16.252302
0.214500	-15.935183
0.215000	-16.167848
0.215500	-16.014018
0.216000	-16.023691
0.216500	-17.017147
0.217000	-17.517943
0.217500	-17.564928
0.218000	-17.190635
0.218500	-16.791117
0.219000	-16.923112
0.219500	-17.252001
0.220000	-17.235352
0.220500	-17.516845
0.221000	-17.197685
0.221500	-16.935741
0.222000	-16.359509
0.222500	-15.977596
0.223000	-16.217100
0.223500	-16.113931
0.224000	-16.099894
0.224500	-17.101742
0.225000	-17.585236
0.225500	-17.675401
0.226000	-17.313564
0.226500	-16.908929
0.227000	-17.079573
0.227500	-17.313858
0.228000	-17.305290
0.228500	-17.608451
0.229000	-17.271028
0.229500	-16.990124
0.230000	-16.422157
0.230500	-16.019213
0.231000	-16.250414
0.231500	-16.194503
0.232000	-16.125556
0.232500	-17.127981
0.233000	-17.708726
0.233500	-17.796319
0.234000	-17.419864
0.234500	-16.999258
0.235000	-17.141559
0.235500	-17.361960
0.236000	-17.351078
0.236500	-17.701306
0.237000	-17.358329
0.237500	-17.049907
0.238000	-16.507193
0.238500	-16.136948
0.239000	-16.383128
0.239500	-16.314176
0.240000	-16.202381
0.240500	-17.182000
0.241000	-17.873676
0.241500	-17.947000
0.242000	-17.540149
0.242500	-17.114509
0.243000	-17.177207
0.243500	-17.450635
0.244000	-17.406268
0.244500	-17.800470
0.245000	-17.446483
0.245500	-17.134124
0.246000	-16.598821
0.246500	-16.286903
0.247000	-16.561921
0.247500	-16.432096
0.248000	-16.338669
0.248500	-17.276065
0.249000	-18.002832
0.249500	-18.071279
0.250000	-17.634142
0.250500	-17.218355
0.251000	-17.217568
0.251500	-17.555738
0.252000	-17.466548
0.252500	-17.918745
0.253000	-17.576613
0.253500	-17.287962
0.254000	-16.729490
0.254500	-16.456252
0.255000	-16.740895
0.255500	-16.559270
0.256000	-16.517975
0.256500	-17.405763
0.257000	-18.089973
0.257500	-18.180538
0.258000	-17.732651
0.258500	-17.336160
0.259000	-17.329480
0.259500	-17.693034
0.260000	-17.580116
0.260500	-18.045333
0.261000	-17.722143
0.261500	-17.472548
0.262000	-16.884699
0.262500	-16.612177
0.263000	-16.862075
0.263500	-16.655515
0.264000	-16.668642
0.264500	-17.559288
0.265000	-18.150890
0.265500	-18.271452
0.266000	-17.837395
0.266500	-17.453358
0.267000	-17.512051
0.267500	-17.842546
0.268000	-17.734989
0.268500	-18.191547
0.269000	-17.885055
0.269500	-17.649008
0.270000	-17.048709
0.270500	-16.744878
0.271000	-16.931075
0.271500	-16.755944
0.272000	-16.771474
0.272500	-17.691883
0.273000	-18.219153
0.273500	-18.339466
0.274000	-17.927265
0.274500	-17.524168
0.275000	-17.652837
0.275500	-17.929533
0.276000	-17.864656
0.276500	-18.267291
0.277000	-17.979276
0.277500	-17.708508
0.278000	-17.168010
0.278500	-16.834491
0.279000	-16.992531
0.279500	-16.853058
0.280000	-16.851611
0.280500	-17.821906
0.281000	-18.340473
0.281500	-18.426832
0.282000	-18.047702
0.282500	-17.629434
0.283000	-17.765864
0.283500	-18.019674
0.284000	-18.001362
0.284500	-18.321083
0.285000	-18.050678
0.285500	-17.671897
0.286000	-17.234161
0.286500	-16.880645
0.287000	-17.088539
0.287500	-16.947718
0.288000	-16.924354
0.288500	-17.913303
0.289000	-18.469713
0.289500	-18.538979
0.290000	-18.165216
0.290500	-17.748279
0.291000	-17.801651
0.291500	-18.075152
0.292000	-18.088208
0.292500	-18.346943
0.293000	-18.094951
0.293500	-17.597119
0.294000	-17.266673
0.294500	-16.912688
0.295000	-17.208099
0.295500	-17.043683
0.296000	-17.008040
0.296500	-17.993443
0.297000	-18.599261
0.297500	-18.693106
0.298000	-18.314248
0.298500	-17.916094
0.299000	-17.836126
0.299500	-18.183004
0.300000	-18.166718
0.300500	-18.428510
0.301000	-18.172109
0.301500	-17.605872
0.302000	-17.357029
0.302500	-17.003894
0.303000	-17.388645
0.303500	-17.192376
0.304000	-17.168241
0.304500	-18.116741
0.305000	-18.721280
0.305500	-18.852495
0.306000	-18.458377
0.306500	-18.107023
0.307000	-17.891729
0.307500	-18.325914
0.308000	-18.273522
0.308500	-18.602736
0.309000	-18.326038
0.309500	-17.762834
0.310000	-17.533945
0.310500	-17.181470
0.311000	-17.545816
0.311500	-17.371698
0.312000	-17.371788
0.312500	-18.322475
0.313000	-18.903873
0.313500	-19.063330
0.314000	-18.637437
0.314500	-18.304136
0.315000	-18.015370
0.315500	-18.523544
0.316000	-18.452808
0.316500	-18.908892
0.317000	-18.599481
0.317500	-18.099069
0.318000	-17.815356
0.318500	-17.448934
0.319000	-17.664366
0.319500	-17.571147
0.320000	-17.554898
0.320500	-18.476138
0.321000	-19.009596
0.321500	-19.176313
0.322000	-18.712638
0.322500	-18.359998
0.323000	-18.122238
0.323500	-18.664352
0.324000	-18.589505
0.324500	-19.163456
0.325000	-18.833102
0.325500	-18.411654
0.326000	-18.054827
0.326500	-17.681771
0.327000	-17.673409
0.327500	-17.692475
0.328000	-17.654762
0.328500	-18.545000
0.329000	-19.079758
0.329500	-19.219075
0.330000	-18.714960
0.330500	-18.308652
0.331000	-18.164146
0.331500	-18.749100
0.332000	-18.706716
0.332500	-19.348702
0.333000	-18.984531
0.333500	-18.576157
0.334000	-18.165416
0.334500	-17.802204
0.335000	-17.630094
0.335500	-17.720317
0.336000	-17.663092
0.336500	-18.527626
0.337000	-19.118533
0.337500	-19.259451
0.338000	-18.734787
0.338500	-18.272300
0.339000	-18.230738
0.339500	-18.827954
0.340000	-18.799556
0.340500	-19.413735
0.341000	-19.058680
0.341500	-18.601946
0.342000	-18.181148
0.342500	-17.832485
0.343000	-17.666560
0.343500	-17.743029
0.344000	-17.683377
0.344500	-18.525186
0.345000	-19.216020
0.345500	-19.380315
0.346000	-18.851994
0.346500	-18.359993
0.347000	-18.351206
0.347500	-18.949269
0.348000	-18.942528
0.348500	-19.463008
0.349000	-19.112468
0.349500	-18.569232
0.350000	-18.165833
0.350500	-17.839781
0.351000	-17.827032
0.351500	-17.809722
0.352000	-17.767959
0.352500	-18.620596
0.353000	-19.384962
0.353500	-19.601504
0.354000	-19.093389
0.354500	-18.599386
0.355000	-18.539752
0.355500	-19.098887
0.356000	-19.138618
0.356500	-19.534087
0.357000	-19.217243
0.357500	-18.623198
0.358000	-18.256977
0.358500	-17.950933
0.359000	-18.154016
0.359500	-18.002895
0.360000	-17.972359
0.360500	-18.869619
0.361000	-19.667693
0.361500	-19.864789
0.362000	-19.404095
0.362500	-18.942014
0.363000	-18.810299
0.363500	-19.333927
0.364000	-19.470720
0.364500	-19.820596
0.365000	-19.505647
0.365500	-18.931013
0.366000	-18.541551
0.366500	-18.224794
0.367000	-18.521887
0.367500	-18.277052
0.368000	-18.226191
0.368500	-19.218161
0.369000	-19.956678
0.369500	-20.083512
0.370000	-19.644355
0.370500	-19.201771
0.371000	-19.010933
0.371500	-19.482924
0.372000	-19.777428
0.372500	-20.124906
0.373000	-19.811964
0.373500	-19.316279
0.374000	-18.907552
0.374500	-18.571055
0.375000	-18.787772
0.375500	-18.530601
0.376000	-18.453982
0.376500	-19.497592
0.377000	-20.078870
0.377500	-20.088099
0.378000	-19.668824
0.378500	-19.201058
0.379000	-19.029958
0.379500	-19.531453
0.380000	-19.922552
0.380500	-20.297195
0.381000	-19.961513
0.381500	-19.553105
0.382000	-19.132452
0.382500	-18.775278
0.383000	-18.759356
0.383500	-18.615812
0.384000	-18.519216
0.384500	-19.557229
0.385000	-19.917470
0.385500	-19.871222
0.386000	-19.443105
0.386500	-18.947332
0.387000	-18.863989
0.387500	-19.435150
0.388000	-19.854256
0.388500	-20.259382
0.389000	-19.904098
0.389500	-19.532131
0.390000	-19.178034
0.390500	-18.808410
0.391000	-18.532170
0.391500	-18.576790
0.392000	-18.484293
0.392500	-19.471836
0.393000	-19.667241
0.393500	-19.713852
0.394000	-19.263923
0.394500	-18.738449
0.395000	-18.741605
0.395500	-19.400285
0.396000	-19.717474
0.396500	-20.078714
0.397000	-19.724754
0.397500	-19.347393
0.398000	-19.110412
0.398500	-18.775313
0.399000	-18.390197
0.399500	-18.590287
0.400000	-18.506170
0.400500	-19.373418
0.401000	-19.530398
0.401500	-19.768545
0.402000	-19.312064
0.402500	-18.790821
0.403000	-18.851942
0.403500	-19.576822
0.404000	-19.721957
0.404500	-20.009379
0.405000	-19.701966
0.405500	-19.270007
0.406000	-19.166719
0.406500	-18.887060
0.407000	-18.533244
0.407500	-18.817802
0.408000	-18.747001
0.408500	-19.487758
0.409000	-19.697936
0.409500	-20.160954
0.410000	-19.725469
0.410500	-19.238746
0.411000	-19.282287
0.411500	-19.965427
0.412000	-19.932749
0.412500	-20.154127
0.413000	-19.908078
0.413500	-19.436932
0.414000	-19.416440
0.414500	-19.198512
0.415000	-19.002901
0.415500	-19.263996
0.416000	-19.160887
0.416500	-19.763484
0.417000	-20.159199
0.417500	-20.815159
0.418000	-20.415182
0.418500	-19.990131
0.419000	-19.933486
0.419500	-20.429241
0.420000	-20.299130
0.420500	-20.510705
0.421000	-20.331720
0.421500	-19.822176
0.422000	-19.799061
0.422500	-19.626247
0.423000	-19.571404
0.423500	-19.683060
0.424000	-19.528309
0.424500	-20.031276
0.425000	-20.636175
0.425500	-21.366657
0.426000	-20.997893
0.426500	-20.603454
0.427000	-20.381851
0.427500	-20.605373
0.428000	-20.459856
0.428500	-20.778081
0.429000	-20.623184
0.429500	-20.083252
0.430000	-19.946384
0.430500	-19.753407
0.431000	-19.789162
0.431500	-19.690526
0.432000	-19.478608
0.432500	-20.003978
0.433000	-20.724598
0.433500	-21.322053
0.434000	-20.950606
0.434500	-20.533032
0.435000	-20.162288
0.435500	-20.162485
0.436000	-20.072093
0.436500	-20.580770
0.437000	-20.390088
0.437500	-19.830252
0.438000	-19.550719
0.438500	-19.265907
0.439000	-19.307758
0.439500	-19.127267
0.440000	-18.935204
0.440500	-19.600499
0.441000	-20.261242
0.441500	-20.680356
0.442000	-20.283301
0.442500	-19.802811
0.443000	-19.436470
0.443500	-19.424046
0.444000	-19.400199
0.444500	-20.069340
0.445000	-19.791414
0.445500	-19.212408
0.446000	-18.870289
0.446500	-18.500593
0.447000	-18.513581
0.447500	-18.407739
0.448000	-18.297053
0.448500	-19.159791
0.449000	-19.679930
0.449500	-20.013298
0.450000	-19.598370
0.450500	-19.082106
0.451000	-18.794149
0.451500	-18.887272
0.452000	-18.896366
0.452500	-19.663427
0.453000	-19.335568
0.453500	-18.758834
0.454000	-18.427639
0.454500	-18.015317
0.455000	-18.033620
0.455500	-18.071359
0.456000	-18.050543
0.456500	-19.122212
0.457000	-19.507697
0.457500	-19.855991
0.458000	-19.440210
0.458500	-18.922722
0.459000	-18.733012
0.459500	-18.959289
0.460000	-18.993470
0.460500	-19.811231
0.461000	-19.459622
0.461500	-18.892893
0.462000	-18.619780
0.462500	-18.199851
0.463000	-18.253076
0.463500	-18.436480
0.464000	-18.495308
0.464500	-19.723697
0.465000	-20.012455
0.465500	-20.429913
0.466000	-20.027759
0.466500	-19.523178
0.467000	-19.418214
0.467500	-19.773808
0.468000	-19.822637
0.468500	-20.677905
0.469000	-20.333940
0.469500	-19.793374
0.470000	-19.591462
0.470500	-19.189941
0.471000	-19.291438
0.471500	-19.593468
0.472000	-19.725710
0.472500	-21.093690
0.473000	-21.332273
0.473500	-21.854692
0.474000	-21.476742
0.474500	-21.001391
0.475000	-20.959841
0.475500	-21.414439
0.476000	-21.487765
0.476500	-22.390560
0.477000	-22.061355
0.477500	-21.543939
0.478000	-21.412850
0.478500	-21.036132
0.479000	-21.196404
0.479500	-21.610599
0.480000	-21.817815
0.480500	-23.324075
0.481000	-23.561512
0.481500	-24.203524
0.482000	-23.875014
0.482500	-23.439086
0.483000	-23.488538
0.483500	-24.063062
0.484000	-24.197505
0.484500	-25.197368
0.485000	-24.919149
0.485500	-24.453609
0.486000	-24.402492
0.486500	-24.079813
0.487000	-24.336439
0.487500	-24.878668
0.488000	-25.179943
0.488500	-26.867845
0.489000	-27.176879
0.489500	-28.003910
0.490000	-27.778879
0.490500	-27.443690
0.491000	-27.636407
0.491500	-28.439497
0.492000	-28.724694
0.492500	-29.982302
0.493000	-29.869897
0.493500	-29.544724
0.494000	-29.715414
0.494500	-29.551234
0.495000	-30.042580
0.495500	-30.894694
0.496000	-31.476813
0.496500	-33.693952
0.497000	-34.363379
0.497500	-35.787365
0.498000	-35.983574
0.498500	-36.046896
0.499000	-36.825711
0.499500	-38.505091
0.500000	-39.648733
0.500500	-42.701600
0.501000	-43.904404
0.501500	-44.903065
0.502000	-47.181229
0.502500	-48.692929
0.503000	-50.700490
0.503500	-50.152844
0.504000	-47.573239
0.504500	-45.181443
0.505000	-43.070670
0.505500	-41.397232
0.506000	-39.663787
0.506500	-38.077130
0.507000	-36.851964
0.507500	-36.025513
0.508000	-35.021080
0.508500	-34.577877
0.509000	-33.498767
0.509500	-32.366002
0.510000	-31.553774
0.510500	-30.607873
0.511000	-30.127738
0.511500	-29.898910
0.512000	-29.514232
0.512500	-30.170899
0.513000	-29.724306
0.513500	-29.643882
0.514000	-28.791032
0.514500	-27.886015
0.515000	-27.399360
0.515500	-27.346808
0.516000	-26.905723
0.516500	-27.126217
0.517000	-26.381169
0.517500	-25.514854
0.518000	-24.996873
0.518500	-24.275464
0.519000	-24.050411
0.519500	-24.076481
0.520000	-23.905064
0.520500	-24.878913
0.521000	-24.660629
0.521500	-24.815513
0.522000	-24.119809
0.522500	-23.346241
0.523000	-23.003352
0.523500	-23.125440
0.524000	-22.845356
0.524500	-23.287935
0.525000	-22.660366
0.525500	-21.880889
0.526000	-21.462344
0.526500	-20.825466
0.527000	-20.691507
0.527500	-20.795895
0.528000	-20.699982
0.528500	-21.790147
0.529000	-21.708567
0.529500	-21.945378
0.530000	-21.336526
0.530500	-20.640118
0.531000	-20.375303
0.531500	-20.562276
0.532000	-20.387137
0.532500	-20.979999
0.533000	-20.430137
0.533500	-19.710444
0.534000	-19.340381
0.534500	-18.763165
0.535000	-18.691055
0.535500	-18.815837
0.536000	-18.769797
0.536500	-19.908340
0.537000	-19.975806
0.537500	-20.269597
0.538000	-19.721673
0.538500	-19.078373
0.539000	-18.843392
0.539500	-19.061030
0.540000	-18.977994
0.540500	-19.689647
0.541000	-19.220110
0.541500	-18.560346
0.542000	-18.223908
0.542500	-17.711880
0.543000	-17.684369
0.543500	-17.798332
0.544000	-17.779064
0.544500	-18.920498
0.545000	-19.147544
0.545500	-19.485423
0.546000	-19.017106
0.546500	-18.443669
0.547000	-18.230434
0.547500	-18.450340
0.548000	-18.452968
0.548500	-19.263932
0.549000	-18.893668
0.549500	-18.294471
0.550000	-17.981099
0.550500	-17.551297
0.551000	-17.584085
0.551500	-17.650063
0.552000	-17.625595
0.552500	-18.711695
0.553000	-19.157303
0.553500	-19.538869
0.554000	-19.141075
0.554500	-18.645010
0.555000	-18.424628
0.555500	-18.592927
0.556000	-18.663209
0.556500	-19.544603
0.557000	-19.281040
0.557500	-18.737314
0.558000	-18.444782
0.558500	-18.100279
0.559000	-18.187868
0.559500	-18.173646
0.560000	-18.119735
0.560500	-19.064582
0.561000	-19.722297
0.561500	-20.185132
0.562000	-19.858096
0.562500	-19.430028
0.563000	-19.164284
0.563500	-19.270567
0.564000	-19.342557
0.564500	-20.131859
0.565000	-19.955331
0.565500	-19.444389
0.566000	-19.206835
0.566500	-18.951761
0.567000	-19.068862
0.567500	-18.973055
0.568000	-18.855645
0.568500	-19.606528
0.569000	-20.394254
0.569500	-20.985276
0.570000	-20.670530
0.570500	-20.292873
0.571000	-19.961221
0.571500	-20.033648
0.572000	-20.018378
0.572500	-20.587021
0.573000	-20.441064
0.573500	-19.915152
0.574000	-19.718049
0.574500	-19.521889
0.575000	-19.610073
0.575500	-19.512832
0.576000	-19.316928
0.576500	-19.863859
0.577000	-20.595160
0.577500	-21.268032
0.578000	-20.903900
0.578500	-20.496466
0.579000	-20.201676
0.579500	-20.376934
0.580000	-20.226823
0.580500	-20.505920
0.581000	-20.314373
0.581500	-19.755094
0.582000	-19.658435
0.582500	-19.451391
0.583000	-19.405463
0.583500	-19.434495
0.584000	-19.231875
0.584500	-19.695639
0.585000	-20.219209
0.585500	-20.879192
0.586000	-20.443139
0.586500	-19.978019
0.587000	-19.809295
0.587500	-20.215455
0.588000	-20.035712
0.588500	-20.185859
0.589000	-19.926085
0.589500	-19.372039
0.590000	-19.310010
0.590500	-19.069101
0.591000	-18.856883
0.591500	-19.030848
0.592000	-18.873155
0.592500	-19.430831
0.593000	-19.714327
0.593500	-20.237271
0.594000	-19.754168
0.594500	-19.230696
0.595000	-19.189995
0.595500	-19.787811
0.596000	-19.714846
0.596500	-19.900135
0.597000	-19.604969
0.597500	-19.099990
0.598000	-19.014992
0.598500	-18.724493
0.599000	-18.382405
0.599500	-18.630920
0.600000	-18.524282
0.600500	-19.242931
0.601000	-19.406700
0.601500	-19.754537
0.602000	-19.269725
0.602500	-18.727859
0.603000	-18.767520
0.603500	-19.467025
0.604000	-19.591106
0.604500	-19.888515
0.605000	-19.576721
0.605500	-19.151881
0.606000	-18.995904
0.606500	-18.672380
0.607000	-18.273446
0.607500	-18.501669
0.608000	-18.413220
0.608500	-19.303371
0.609000	-19.470586
0.609500	-19.641851
0.610000	-19.184536
0.610500	-18.654830
0.611000	-18.687702
0.611500	-19.366573
0.612000	-19.698574
0.612500	-20.106523
0.613000	-19.776059
0.613500	-19.427621
0.614000	-19.158409
0.614500	-18.812003
0.615000	-18.491222
0.615500	-18.581165
0.616000	-18.494696
0.616500	-19.507481
0.617000	-19.756683
0.617500	-19.777724
0.618000	-19.353510
0.618500	-18.847686
0.619000	-18.812489
0.619500	-19.419972
0.620000	-19.849791
0.620500	-20.271231
0.621000	-19.921894
0.621500	-19.566582
0.622000	-19.173948
0.622500	-18.805813
0.623000	-18.714605
0.623500	-18.617727
0.624000	-18.524542
0.624500	-19.577081
0.625000	-19.986766
0.625500	-19.966801
0.626000	-19.552017
0.626500	-19.082912
0.627000	-18.941624
0.627500	-19.445698
0.628000	-19.834811
0.628500	-20.196015
0.629000	-19.850150
0.629500	-19.403973
0.630000	-18.959132
0.630500	-18.598784
0.631000	-18.745983
0.631500	-18.498374
0.632000	-18.411737
0.632500	-19.424531
0.633000	-20.030470
0.633500	-20.061543
0.634000	-19.635653
0.634500	-19.176116
0.635000	-18.958436
0.635500	-19.399336
0.636000	-19.666146
0.636500	-19.949206
0.637000	-19.594703
0.637500	-19.037547
0.638000	-18.600761
0.638500	-18.247993
0.639000	-18.512942
0.639500	-18.224123
0.640000	-18.147997
0.640500	-19.091423
0.641000	-19.820153
0.641500	-19.944868
0.642000	-19.474065
0.642500	-18.991020
0.643000	-18.796105
0.643500	-19.254835
0.644000	-19.354102
0.644500	-19.658580
0.645000	-19.306297
0.645500	-18.692486
0.646000	-18.289957
0.646500	-17.957398
0.647000	-18.172570
0.647500	-17.968225
0.648000	-17.913696
0.648500	-18.764637
0.649000	-19.518518
0.649500	-19.698169
0.650000	-19.193433
0.650500	-18.687358
0.651000	-18.577089
0.651500	-19.100691
0.652000	-19.116943
0.652500	-19.503661
0.653000	-19.161207
0.653500	-18.564443
0.654000	-18.172472
0.654500	-17.837304
0.655000	-17.865451
0.655500	-17.798762
0.656000	-17.740657
0.656500	-18.552790
0.657000	-19.272228
0.657500	-19.435193
0.658000	-18.905312
0.658500	-18.394653
0.659000	-18.374842
0.659500	-18.956909
0.660000	-18.939301
0.660500	-19.459302
0.661000	-19.104679
0.661500	-18.592398
0.662000	-18.183033
0.662500	-17.848430
0.663000	-17.711751
0.663500	-17.761186
0.664000	-17.694213
0.664500	-18.527506
0.665000	-19.180114
0.665500	-19.324890
0.666000	-18.798696
0.666500	-18.311667
0.667000	-18.282198
0.667500	-18.866258
0.668000	-18.847260
0.668500	-19.465940
0.669000	-19.104181
0.669500	-18.673053
0.670000	-18.241428
0.670500	-17.880942
0.671000	-17.687782
0.671500	-17.780731
0.672000	-17.723685
0.672500	-18.573578
0.673000	-19.139759
0.673500	-19.266017
0.674000	-18.752054
0.674500	-18.323750
0.675000	-18.210186
0.675500	-18.779696
0.676000	-18.732655
0.676500	-19.356564
0.677000	-18.985746
0.677500	-18.576855
0.678000	-18.167859
0.678500	-17.789097
0.679000	-17.715180
0.679500	-17.758724
0.680000	-17.725484
0.680500	-18.604490
0.681000	-19.118009
0.681500	-19.249104
0.682000	-18.761443
0.682500	-18.385410
0.683000	-18.160809
0.683500	-18.666526
0.684000	-18.578404
0.684500	-19.098902
0.685000	-18.746809
0.685500	-18.286764
0.686000	-17.941989
0.686500	-17.559548
0.687000	-17.706611
0.687500	-17.618130
0.688000	-17.599347
0.688500	-18.495671
0.689000	-19.018296
0.689500	-19.162057
0.690000	-18.699832
0.690500	-18.348688
0.691000	-18.047224
0.691500	-18.514817
0.692000	-18.404921
0.692500	-18.812974
0.693000	-18.484359
0.693500	-17.943614
0.694000	-17.668546
0.694500	-17.294324
0.695000	-17.620013
0.695500	-17.440864
0.696000	-17.419790
0.696500	-18.335997
0.697000	-18.895275
0.697500	-19.015516
0.698000	-18.587878
0.698500	-18.228677
0.699000	-17.962487
0.699500	-18.376220
0.700000	-18.289039
0.700500	-18.586125
0.701000	-18.292005
0.701500	-17.711401
0.702000	-17.475209
0.702500	-17.111163
0.703000	-17.498865
0.703500	-17.286873
0.704000	-17.248704
0.704500	-18.166946
0.705000	-18.747161
0.705500	-18.841833
0.706000	-18.446432
0.706500	-18.052239
0.707000	-17.917603
0.707500	-18.271598
0.708000	-18.233614
0.708500	-18.483010
0.709000	-18.218097
0.709500	-17.662027
0.710000	-17.383645
0.710500	-17.023847
0.711000	-17.334106
0.711500	-17.151182
0.712000	-17.095841
0.712500	-18.060196
0.713000	-18.637062
0.713500	-18.693728
0.714000	-18.307576
0.714500	-17.889436
0.715000	-17.905203
0.715500	-18.187964
0.716000	-18.189440
0.716500	-18.447656
0.717000	-18.185341
0.717500	-17.721725
0.718000	-17.350056
0.718500	-16.994525
0.719000	-17.209732
0.719500	-17.048535
0.720000	-17.009111
0.720500	-17.972841
0.721000	-18.502550
0.721500	-18.559704
0.722000	-18.171461
0.722500	-17.748421
0.723000	-17.866046
0.723500	-18.112016
0.724000	-18.097238
0.724500	-18.407125
0.725000	-18.128537
0.725500	-17.790041
0.726000	-17.299894
0.726500	-16.948665
0.727000	-17.102274
0.727500	-16.954171
0.728000	-16.941647
0.728500	-17.878390
0.729000	-18.377268
0.729500	-18.466215
0.730000	-18.065136
0.730500	-17.647910
0.731000	-17.776048
0.731500	-18.039036
0.732000	-17.971478
0.732500	-18.346922
0.733000	-18.042330
0.733500	-17.791381
0.734000	-17.207367
0.734500	-16.888854
0.735000	-17.056195
0.735500	-16.878543
0.736000	-16.889764
0.736500	-17.789155
0.737000	-18.299457
0.737500	-18.401623
0.738000	-17.968208
0.738500	-17.573709
0.739000	-17.644498
0.739500	-17.937545
0.740000	-17.820269
0.740500	-18.243317
0.741000	-17.911288
0.741500	-17.664153
0.742000	-17.054508
0.742500	-16.757177
0.743000	-16.980605
0.743500	-16.770536
0.744000	-16.772770
0.744500	-17.628456
0.745000	-18.221885
0.745500	-18.324040
0.746000	-17.869429
0.746500	-17.474173
0.747000	-17.471114
0.747500	-17.799117
0.748000	-17.667598
0.748500	-18.101185
0.749000	-17.756581
0.749500	-17.475418
0.750000	-16.889242
0.750500	-16.606461
0.751000	-16.871464
0.751500	-16.673658
0.752000	-16.627976
0.752500	-17.492678
0.753000	-18.169065
0.753500	-18.242763
0.754000	-17.788496
0.754500	-17.368966
0.755000	-17.347941
0.755500	-17.662252
0.756000	-17.551122
0.756500	-17.971388
0.757000	-17.618338
0.757500	-17.307444
0.758000	-16.756007
0.758500	-16.456811
0.759000	-16.715444
0.759500	-16.565336
0.760000	-16.460848
0.760500	-17.375928
0.761000	-18.074007
0.761500	-18.129497
0.762000	-17.699365
0.762500	-17.271808
0.763000	-17.308908
0.763500	-17.579546
0.764000	-17.517771
0.764500	-17.880478
0.765000	-17.520623
0.765500	-17.200175
0.766000	-16.659352
0.766500	-16.309785
0.767000	-16.547611
0.767500	-16.458525
0.768000	-16.336169
0.768500	-17.290759
0.769000	-17.930652
0.769500	-17.980490
0.770000	-17.580396
0.770500	-17.151338
0.771000	-17.268938
0.771500	-17.490666
0.772000	-17.476685
0.772500	-17.806225
0.773000	-17.448173
0.773500	-17.146987
0.774000	-16.588935
0.774500	-16.190191
0.775000	-16.404988
0.775500	-16.336757
0.776000	-16.257255
0.776500	-17.238507
0.777000	-17.781450
0.777500	-17.849773
0.778000	-17.471350
0.778500	-17.054320
0.779000	-17.215528
0.779500	-17.426348
0.780000	-17.412777
0.780500	-17.697477
0.781000	-17.357367
0.781500	-17.084482
0.782000	-16.508664
0.782500	-16.110815
0.783000	-16.349309
0.783500	-16.251810
0.784000	-16.225780
0.784500	-17.203198
0.785000	-17.664317
0.785500	-17.733646
0.786000	-17.357467
0.786500	-16.956945
0.787000	-17.087971
0.787500	-17.372171
0.788000	-17.338627
0.788500	-17.586849
0.789000	-17.258455
0.789500	-16.990645
0.790000	-16.413032
0.790500	-16.062539
0.791000	-16.310888
0.791500	-16.157355
0.792000	-16.164398
0.792500	-17.133456
0.793000	-17.633753
0.793500	-17.638790
0.794000	-17.250003
0.794500	-16.842110
0.795000	-16.900092
0.795500	-17.289739
0.796000	-17.247869
0.796500	-17.492166
0.797000	-17.169134
0.797500	-16.881240
0.798000	-16.334212
0.798500	-16.056510
0.799000	-16.280531
0.799500	-16.104092
0.800000	-16.073291
0.800500	-17.047159
0.801000	-17.673334
0.801500	-17.557676
0.802000	-17.162272
0.802500	-16.716629
0.803000	-16.711694
0.803500	-17.171831
0.804000	-17.119099
0.804500	-17.368674
0.805000	-17.047945
0.805500	-16.727351
0.806000	-16.236218
0.806500	-16.019241
0.807000	-16.173535
0.807500	-16.032004
0.808000	-15.930562
0.808500	-16.929629
0.809000	-17.709634
0.809500	-17.484216
0.810000	-17.086227
0.810500	-16.607440
0.811000	-16.614049
0.811500	-17.079956
0.812000	-17.029487
0.812500	-17.284435
0.813000	-16.962065
0.813500	-16.633774
0.814000	-16.179224
0.814500	-15.946324
0.815000	-16.021742
0.815500	-15.935595
0.816000	-15.798967
0.816500	-16.806232
0.817000	-17.663591
0.817500	-17.398397
0.818000	-17.012578
0.818500	-16.514585
0.819000	-16.602402
0.819500	-16.980230
0.820000	-16.928841
0.820500	-17.193673
0.821000	-16.864624
0.821500	-16.543897
0.822000	-16.104485
0.822500	-15.809342
0.823000	-15.873302
0.823500	-15.823433
0.824000	-15.734451
0.824500	-16.723310
0.825000	-17.526041
0.825500	-17.311205
0.826000	-16.938586
0.826500	-16.465538
0.827000	-16.668465
0.827500	-16.919787
0.828000	-16.834996
0.828500	-17.103471
0.829000	-16.765535
0.829500	-16.455219
0.830000	-15.997887
0.830500	-15.625814
0.831000	-15.759047
0.831500	-15.687738
0.832000	-15.680814
0.832500	-16.625573
0.833000	-17.291448
0.833500	-17.183786
0.834000	-16.816013
0.834500	-16.405547
0.835000	-16.691656
0.835500	-16.858100
0.836000	-16.771377
0.836500	-17.032771
0.837000	-16.679926
0.837500	-16.372191
0.838000	-15.886974
0.838500	-15.500418
0.839000	-15.728714
0.839500	-15.615687
0.840000	-15.657257
0.840500	-16.605745
0.841000	-17.176168
0.841500	-17.125446
0.842000	-16.746020
0.842500	-16.381426
0.843000	-16.661094
0.843500	-16.820395
0.844000	-16.752673
0.844500	-16.973007
0.845000	-16.590694
0.845500	-16.272146
0.846000	-15.769883
0.846500	-15.450592
0.847000	-15.719916
0.847500	-15.594728
0.848000	-15.570549
0.848500	-16.585065
0.849000	-17.151250
0.849500	-17.081197
0.850000	-16.668738
0.850500	-16.329264
0.851000	-16.539047
0.851500	-16.754249
0.852000	-16.753486
0.852500	-16.917615
0.853000	-16.513790
0.853500	-16.179254
0.854000	-15.684504
0.854500	-15.472488
0.855000	-15.672026
0.855500	-15.601697
0.856000	-15.417159
0.856500	-16.547135
0.857000	-17.190532
0.857500	-17.045232
0.858000	-16.585534
0.858500	-16.223787
0.859000	-16.333898
0.859500	-16.629160
0.860000	-16.737119
0.860500	-16.813581
0.861000	-16.402395
0.861500	-16.071191
0.862000	-15.606486
0.862500	-15.486967
0.863000	-15.532383
0.863500	-15.580137
0.864000	-15.269307
0.864500	-16.460415
0.865000	-17.204986
0.865500	-17.017755
0.866000	-16.528290
0.866500	-16.115441
0.867000	-16.197646
0.867500	-16.534391
0.868000	-16.732840
0.868500	-16.724200
0.869000	-16.325770
0.869500	-16.020465
0.870000	-15.588461
0.870500	-15.465268
0.871000	-15.381473
0.871500	-15.502231
0.872000	-15.223198
0.872500	-16.357619
0.873000	-17.127350
0.873500	-16.972257
0.874000	-16.477225
0.874500	-16.028237
0.875000	-16.161527
0.875500	-16.469085
0.876000	-16.699444
0.876500	-16.631804
0.877000	-16.258312
0.877500	-15.981448
0.878000	-15.572271
0.878500	-15.364419
0.879000	-15.273752
0.879500	-15.370374
0.880000	-15.298921
0.880500	-16.254113
0.881000	-16.945632
0.881500	-16.890465
0.882000	-16.414911
0.882500	-15.954552
0.883000	-16.195917
0.883500	-16.415671
0.884000	-16.630218
0.884500	-16.548589
0.885000	-16.193528
0.885500	-15.936734
0.886000	-15.539848
0.886500	-15.226221
0.887000	-15.247812
0.887500	-15.231405
0.888000	-15.435772
0.888500	-16.196839
0.889000	-16.778567
0.889500	-16.791942
0.890000	-16.346823
0.890500	-15.903213
0.891000	-16.286881
0.891500	-16.373818
0.892000	-16.543149
0.892500	-16.495446
0.893000	-16.131545
0.893500	-15.861429
0.894000	-15.477318
0.894500	-15.114683
0.895000	-15.296384
0.895500	-15.169238
0.896000	-15.503822
0.896500	-16.213989
0.897000	-16.719271
0.897500	-16.718969
0.898000	-16.292903
0.898500	-15.871533
0.899000	-16.366464
0.899500	-16.312933
0.900000	-16.439375
0.900500	-16.461843
0.901000	-16.052025
0.901500	-15.759531
0.902000	-15.384500
0.902500	-15.057827
0.903000	-15.343828
0.903500	-15.185130
0.904000	-15.378006
0.904500	-16.260780
0.905000	-16.769052
0.905500	-16.671560
0.906000	-16.247325
0.906500	-15.832610
0.907000	-16.389801
0.907500	-16.242820
0.908000	-16.370076
0.908500	-16.454239
0.909000	-15.985361
0.909500	-15.668082
0.910000	-15.301651
0.910500	-15.055347
0.911000	-15.321854
0.911500	-15.274299
0.912000	-15.123735
0.912500	-16.317235
0.913000	-16.849064
0.913500	-16.652517
0.914000	-16.205507
0.914500	-15.774019
0.915000	-16.363701
0.915500	-16.172207
0.916000	-16.345773
0.916500	-16.450459
0.917000	-15.925308
0.917500	-15.602830
0.918000	-15.231973
0.918500	-15.043781
0.919000	-15.206237
0.919500	-15.332401
0.920000	-14.897445
0.920500	-16.310360
0.921000	-16.823255
0.921500	-16.619451
0.922000	-16.133579
0.922500	-15.684774
0.923000	-16.284398
0.923500	-16.096733
0.924000	-16.347672
0.924500	-16.414911
0.925000	-15.862240
0.925500	-15.568007
0.926000	-15.182301
0.926500	-14.995441
0.927000	-15.060044
0.927500	-15.302762
0.928000	-14.881360
0.928500	-16.260176
0.929000	-16.685419
0.929500	-16.600617
0.930000	-16.076713
0.930500	-15.622349
0.931000	-16.221391
0.931500	-16.075844
0.932000	-16.430612
0.932500	-16.387555
0.933000	-15.839733
0.933500	-15.573914
0.934000	-15.162013
0.934500	-14.932022
0.935000	-14.983191
0.935500	-15.211271
0.936000	-15.155305
0.936500	-16.193545
0.937000	-16.506580
0.937500	-16.570249
0.938000	-16.016144
0.938500	-15.572934
0.939000	-16.157651
0.939500	-16.044632
0.940000	-16.501274
0.940500	-16.327172
0.941000	-15.799175
0.941500	-15.554500
0.942000	-15.120776
0.942500	-14.852865
0.943000	-14.974633
0.943500	-15.077277
0.944000	-15.597637
0.944500	-16.114636
0.945000	-16.401276
0.945500	-16.536443
0.946000	-15.970108
0.946500	-15.563802
0.947000	-16.128204
0.947500	-16.028598
0.948000	-16.563128
0.948500	-16.279575
0.949000	-15.759807
0.949500	-15.514054
0.950000	-15.073250
0.950500	-14.819881
0.951000	-15.029823
0.951500	-15.006757
0.952000	-15.981688
0.952500	-16.075100
0.953000	-16.438311
0.953500	-16.510031
0.954000	-15.936973
0.954500	-15.573949
0.955000	-16.097628
0.955500	-15.984256
0.956000	-16.566131
0.956500	-16.241250
0.957000	-15.715832
0.957500	-15.447975
0.958000	-15.020318
0.958500	-14.814322
0.959000	-15.063049
0.959500	-15.020326
0.960000	-16.046261
0.960500	-16.073951
0.961000	-16.583373
0.961500	-16.479214
0.962000	-15.903859
0.962500	-15.569568
0.963000	-16.077416
0.963500	-15.936439
0.964000	-16.500638
0.964500	-16.206382
0.965000	-15.667133
0.965500	-15.384443
0.966000	-14.974180
0.966500	-14.808045
0.967000	-15.027870
0.967500	-15.086474
0.968000	-15.782114
0.968500	-16.100819
0.969000	-16.706301
0.969500	-16.447573
0.970000	-15.871593
0.970500	-15.536482
0.971000	-16.059211
0.971500	-15.902617
0.972000	-16.400515
0.972500	-16.168309
0.973000	-15.621798
0.973500	-15.342917
0.974000	-14.944179
0.974500	-14.773294
0.975000	-14.933645
0.975500	-15.148148
0.976000	-15.450430
0.976500	-16.164624
0.977000	-16.715906
0.977500	-16.422697
0.978000	-15.853885
0.978500	-15.488412
0.979000	-16.044668
0.979500	-15.898469
0.980000	-16.332658
0.980500	-16.144574
0.981000	-15.603969
0.981500	-15.341462
0.982000	-14.928809
0.982500	-14.707556
0.983000	-14.835641
0.983500	-15.133018
0.984000	-15.286235
0.984500	-16.217826
0.985000	-16.578641
0.985500	-16.379038
0.986000	-15.816826
0.986500	-15.416635
0.987000	-16.008439
0.987500	-15.881817
0.988000	-16.309678
0.988500	-16.113001
0.989000	-15.582497
0.989500	-15.340317
0.990000	-14.906795
0.990500	-14.645357
0.991000	-14.801814
0.991500	-15.075865
0.992000	-15.417902
0.992500	-16.282101
0.993000	-16.442129
0.993500	-16.368278
0.994000	-15.808466
0.994500	-15.396234
0.995000	-15.989573
0.995500	-15.881714
0.996000	-16.377398
0.996500	-16.119393
0.997000	-15.594987
0.997500	-15.364390
0.998000	-14.912672
0.998500	-14.652748
0.999000	-14.871478
0.999500	-15.036918
1.000000	-15.790338
1.000500	-16.342061
1.001000	-16.407443
1.001500	-16.388763
1.002000	-15.820784
1.002500	-15.434925
1.003000	-15.977008
1.003500	-15.856464
1.004000	-16.478902
1.004500	-16.119178
1.005000	-15.577074
1.005500	-15.335444
1.006000	-14.884490
1.006500	-14.671801
1.007000	-14.938389
1.007500	-15.007678
1.008000	-16.152044
1.008500	-16.337654
1.009000	-16.466704
1.009500	-16.394604
1.010000	-15.804911
1.010500	-15.496695
1.011000	-15.952922
1.011500	-15.813414
1.012000	-16.542779
1.012500	-16.099172
1.013000	-15.536468
1.013500	-15.278214
1.014000	-14.843829
1.014500	-14.686487
1.015000	-14.955817
1.015500	-15.018114


==> images/data/sysDistOverTimeSingleChannel-3.tsv <==
0.000000	nan
0.000500	nan
0.001000	nan
0.001500	nan
0.002000	nan
0.002500	nan
0.003000	nan
0.003500	nan
0.004000	0.000000
0.004500	0.000000
0.005000	0.000000
0.005500	0.000000
0.006000	0.000000
0.006500	0.000000
0.007000	0.000000
0.007500	0.000000
0.008000	-0.332865
0.008500	-0.655682
0.009000	-1.126968
0.009500	-1.435281
0.010000	-1.587092
0.010500	-2.112830
0.011000	-2.816446
0.011500	-3.270390
0.012000	-4.178544
0.012500	-4.687582
0.013000	-5.015396
0.013500	-5.713186
0.014000	-6.694685
0.014500	-7.763187
0.015000	-9.589757
0.015500	-13.049004
0.016000	-20.618318
0.016500	-20.766671
0.017000	-21.059355
0.017500	-21.506456
0.018000	-21.717628
0.018500	-21.669170
0.019000	-21.689547
0.019500	-21.838726
0.020000	-22.014559
0.020500	-22.290653
0.021000	-22.380749
0.021500	-22.202146
0.022000	-21.836504
0.022500	-21.289420
0.023000	-20.932689
0.023500	-20.680921
0.024000	-20.503332
0.024500	-20.779761
0.025000	-21.068123
0.025500	-21.524700
0.026000	-21.749442
0.026500	-21.705745
0.027000	-21.741757
0.027500	-21.884384
0.028000	-22.011744
0.028500	-22.320650
0.029000	-22.400824
0.029500	-22.219823
0.030000	-21.860267
0.030500	-21.317140
0.031000	-20.918657
0.031500	-20.731082
0.032000	-20.392689
0.032500	-20.787781
0.033000	-21.146490
0.033500	-21.557609
0.034000	-21.787341
0.034500	-21.756600
0.035000	-21.766318
0.035500	-21.883765
0.036000	-21.990903
0.036500	-22.322011
0.037000	-22.385756
0.037500	-22.211131
0.038000	-21.859366
0.038500	-21.352718
0.039000	-20.950339
0.039500	-20.787807
0.040000	-20.395440
0.040500	-20.804891
0.041000	-21.226324
0.041500	-21.574107
0.042000	-21.796681
0.042500	-21.776143
0.043000	-21.769115
0.043500	-21.865210
0.044000	-21.987615
0.044500	-22.318485
0.045000	-22.386650
0.045500	-22.211296
0.046000	-21.869240
0.046500	-21.410445
0.047000	-21.033175
0.047500	-20.816730
0.048000	-20.531970
0.048500	-20.835553
0.049000	-21.280574
0.049500	-21.597426
0.050000	-21.819838
0.050500	-21.808757
0.051000	-21.770082
0.051500	-21.873285
0.052000	-22.031629
0.052500	-22.337632
0.053000	-22.421519
0.053500	-22.240408
0.054000	-21.904468
0.054500	-21.453467
0.055000	-21.113868
0.055500	-20.814955
0.056000	-20.719340
0.056500	-20.838260
0.057000	-21.241639
0.057500	-21.597953
0.058000	-21.818161
0.058500	-21.810273
0.059000	-21.765047
0.059500	-21.891033
0.060000	-22.067223
0.060500	-22.344770
0.061000	-22.451694
0.061500	-22.279680
0.062000	-21.940929
0.062500	-21.448591
0.063000	-21.136895
0.063500	-20.799923
0.064000	-20.858575
0.064500	-20.848146
0.065000	-21.196642
0.065500	-21.614035
0.066000	-21.835374
0.066500	-21.828335
0.067000	-21.802685
0.067500	-21.945472
0.068000	-22.139967
0.068500	-22.388259
0.069000	-22.516331
0.069500	-22.348687
0.070000	-22.009850
0.070500	-21.470959
0.071000	-21.133457
0.071500	-20.815947
0.072000	-20.864004
0.072500	-20.862525
0.073000	-21.177581
0.073500	-21.641151
0.074000	-21.863786
0.074500	-21.855674
0.075000	-21.843221
0.075500	-21.991106
0.076000	-22.173070
0.076500	-22.432757
0.077000	-22.551256
0.077500	-22.392747
0.078000	-22.052784
0.078500	-21.517370
0.079000	-21.131770
0.079500	-20.890006
0.080000	-20.769298
0.080500	-20.897535
0.081000	-21.222099
0.081500	-21.688641
0.082000	-21.916907
0.082500	-21.916439
0.083000	-21.894951
0.083500	-22.035179
0.084000	-22.209452
0.084500	-22.490034
0.085000	-22.582284
0.085500	-22.430305
0.086000	-22.088047
0.086500	-21.592177
0.087000	-21.159164
0.087500	-20.988157
0.088000	-20.663886
0.088500	-20.949169
0.089000	-21.317983
0.089500	-21.745724
0.090000	-21.973405
0.090500	-21.967455
0.091000	-21.935884
0.091500	-22.049108
0.092000	-22.215795
0.092500	-22.527644
0.093000	-22.601046
0.093500	-22.449943
0.094000	-22.109116
0.094500	-21.676732
0.095000	-21.248250
0.095500	-21.082625
0.096000	-20.664928
0.096500	-21.019948
0.097000	-21.413291
0.097500	-21.787068
0.098000	-22.028841
0.098500	-22.024216
0.099000	-21.995194
0.099500	-22.090619
0.100000	-22.242369
0.100500	-22.578534
0.101000	-22.646622
0.101500	-22.479458
0.102000	-22.154757
0.102500	-21.728579
0.103000	-21.344206
0.103500	-21.124503
0.104000	-20.764812
0.104500	-21.092279
0.105000	-21.461252
0.105500	-21.806801
0.106000	-22.046405
0.106500	-22.045637
0.107000	-22.042414
0.107500	-22.130775
0.108000	-22.252143
0.108500	-22.595130
0.109000	-22.689558
0.109500	-22.534180
0.110000	-22.235856
0.110500	-21.776466
0.111000	-21.459969
0.111500	-21.149366
0.112000	-20.943514
0.112500	-21.157164
0.113000	-21.472069
0.113500	-21.846034
0.114000	-22.095368
0.114500	-22.102615
0.115000	-22.115987
0.115500	-22.193083
0.116000	-22.290959
0.116500	-22.624661
0.117000	-22.750843
0.117500	-22.600899
0.118000	-22.315925
0.118500	-21.795456
0.119000	-21.501560
0.119500	-21.157097
0.120000	-21.074698
0.120500	-21.171633
0.121000	-21.462261
0.121500	-21.883207
0.122000	-22.139749
0.122500	-22.149382
0.123000	-22.179381
0.123500	-22.255866
0.124000	-22.347142
0.124500	-22.661898
0.125000	-22.809641
0.125500	-22.686385
0.126000	-22.409698
0.126500	-21.850590
0.127000	-21.526207
0.127500	-21.217799
0.128000	-21.141017
0.128500	-21.206130
0.129000	-21.517170
0.129500	-21.966229
0.130000	-22.227388
0.130500	-22.223501
0.131000	-22.228336
0.131500	-22.322776
0.132000	-22.442866
0.132500	-22.733565
0.133000	-22.875554
0.133500	-22.765361
0.134000	-22.489472
0.134500	-21.952760
0.135000	-21.553222
0.135500	-21.306244
0.136000	-21.132850
0.136500	-21.260179
0.137000	-21.615849
0.137500	-22.052704
0.138000	-22.302779
0.138500	-22.289327
0.139000	-22.250100
0.139500	-22.357761
0.140000	-22.517771
0.140500	-22.799148
0.141000	-22.936267
0.141500	-22.822681
0.142000	-22.534133
0.142500	-22.072086
0.143000	-21.604302
0.143500	-21.403434
0.144000	-21.133436
0.144500	-21.323842
0.145000	-21.727135
0.145500	-22.120346
0.146000	-22.364753
0.146500	-22.343947
0.147000	-22.257144
0.147500	-22.413629
0.148000	-22.593720
0.148500	-22.869786
0.149000	-23.009618
0.149500	-22.890394
0.150000	-22.593074
0.150500	-22.211854
0.151000	-21.734977
0.151500	-21.518839
0.152000	-21.190157
0.152500	-21.421786
0.153000	-21.804906
0.153500	-22.167196
0.154000	-22.409106
0.154500	-22.413729
0.155000	-22.300076
0.155500	-22.492785
0.156000	-22.678601
0.156500	-22.957501
0.157000	-23.088444
0.157500	-22.951530
0.158000	-22.646361
0.158500	-22.278664
0.159000	-21.838678
0.159500	-21.583990
0.160000	-21.286575
0.160500	-21.486723
0.161000	-21.821637
0.161500	-22.207470
0.162000	-22.458399
0.162500	-22.497400
0.163000	-22.418843
0.163500	-22.603598
0.164000	-22.772639
0.164500	-23.053059
0.165000	-23.194998
0.165500	-23.054432
0.166000	-22.745088
0.166500	-22.331384
0.167000	-21.963244
0.167500	-21.655239
0.168000	-21.427876
0.168500	-21.558218
0.169000	-21.841573
0.169500	-22.258372
0.170000	-22.522427
0.170500	-22.579706
0.171000	-22.544665
0.171500	-22.683232
0.172000	-22.806527
0.172500	-23.101483
0.173000	-23.256106
0.173500	-23.131570
0.174000	-22.817773
0.174500	-22.340350
0.175000	-22.021182
0.175500	-21.711456
0.176000	-21.531415
0.176500	-21.626085
0.177000	-21.884032
0.177500	-22.334476
0.178000	-22.604089
0.178500	-22.661077
0.179000	-22.662987
0.179500	-22.769589
0.180000	-22.873954
0.180500	-23.193298
0.181000	-23.336978
0.181500	-23.235898
0.182000	-22.948445
0.182500	-22.440499
0.183000	-22.097635
0.183500	-21.819464
0.184000	-21.621688
0.184500	-21.699813
0.185000	-21.985390
0.185500	-22.418403
0.186000	-22.692585
0.186500	-22.726879
0.187000	-22.720577
0.187500	-22.777297
0.188000	-22.872545
0.188500	-23.180347
0.189000	-23.346166
0.189500	-23.261490
0.190000	-23.001164
0.190500	-22.530144
0.191000	-22.148311
0.191500	-21.916294
0.192000	-21.670320
0.192500	-21.786901
0.193000	-22.132646
0.193500	-22.521159
0.194000	-22.792600
0.194500	-22.792720
0.195000	-22.732599
0.195500	-22.806552
0.196000	-22.921505
0.196500	-23.244570
0.197000	-23.421476
0.197500	-23.330639
0.198000	-23.097641
0.198500	-22.683220
0.199000	-22.263226
0.199500	-22.031181
0.200000	-21.753250
0.200500	-21.896399
0.201000	-22.274507
0.201500	-22.623237
0.202000	-22.874099
0.202500	-22.863980
0.203000	-22.747808
0.203500	-22.866822
0.204000	-22.985753
0.204500	-23.300312
0.205000	-23.490308
0.205500	-23.408050
0.206000	-23.183330
0.206500	-22.807175
0.207000	-22.376013
0.207500	-22.128869
0.208000	-21.853761
0.208500	-21.995097
0.209000	-22.369447
0.209500	-22.726328
0.210000	-22.983715
0.210500	-22.974129
0.211000	-22.838689
0.211500	-22.995001
0.212000	-23.124976
0.212500	-23.426791
0.213000	-23.631522
0.213500	-23.547222
0.214000	-23.325587
0.214500	-22.950138
0.215000	-22.544124
0.215500	-22.238123
0.216000	-21.998361
0.216500	-22.083934
0.217000	-22.388653
0.217500	-22.756218
0.218000	-23.013868
0.218500	-23.045957
0.219000	-22.924908
0.219500	-23.107610
0.220000	-23.241598
0.220500	-23.531503
0.221000	-23.731483
0.221500	-23.655054
0.222000	-23.433226
0.222500	-23.035267
0.223000	-22.650299
0.223500	-22.324471
0.224000	-22.122474
0.224500	-22.183232
0.225000	-22.432847
0.225500	-22.832684
0.226000	-23.116200
0.226500	-23.182893
0.227000	-23.119838
0.227500	-23.275391
0.228000	-23.406935
0.228500	-23.688906
0.229000	-23.872261
0.229500	-23.775636
0.230000	-23.518727
0.230500	-23.063035
0.231000	-22.666740
0.231500	-22.380386
0.232000	-22.157391
0.232500	-22.220021
0.233000	-22.462017
0.233500	-22.888562
0.234000	-23.189169
0.234500	-23.258313
0.235000	-23.253488
0.235500	-23.367548
0.236000	-23.501652
0.236500	-23.785831
0.237000	-23.949681
0.237500	-23.860418
0.238000	-23.595882
0.238500	-23.119973
0.239000	-22.693203
0.239500	-22.442120
0.240000	-22.186858
0.240500	-22.258256
0.241000	-22.525790
0.241500	-22.941534
0.242000	-23.260394
0.242500	-23.338337
0.243000	-23.351755
0.243500	-23.449710
0.244000	-23.594169
0.244500	-23.858662
0.245000	-24.008479
0.245500	-23.919320
0.246000	-23.673026
0.246500	-23.227507
0.247000	-22.812183
0.247500	-22.558237
0.248000	-22.284440
0.248500	-22.356405
0.249000	-22.659200
0.249500	-23.052925
0.250000	-23.375308
0.250500	-23.451222
0.251000	-23.409594
0.251500	-23.502815
0.252000	-23.610312
0.252500	-23.886945
0.253000	-24.064881
0.253500	-23.966898
0.254000	-23.754133
0.254500	-23.349073
0.255000	-22.976646
0.255500	-22.720809
0.256000	-22.442278
0.256500	-22.496900
0.257000	-22.817181
0.257500	-23.203470
0.258000	-23.522083
0.258500	-23.582151
0.259000	-23.476306
0.259500	-23.569893
0.260000	-23.658697
0.260500	-23.951713
0.261000	-24.151911
0.261500	-24.055593
0.262000	-23.859317
0.262500	-23.483818
0.263000	-23.154886
0.263500	-22.860534
0.264000	-22.587433
0.264500	-22.646842
0.265000	-22.968108
0.265500	-23.369570
0.266000	-23.658805
0.266500	-23.703438
0.267000	-23.571799
0.267500	-23.683296
0.268000	-23.748882
0.268500	-24.061846
0.269000	-24.276406
0.269500	-24.229431
0.270000	-24.037779
0.270500	-23.664499
0.271000	-23.346569
0.271500	-23.039990
0.272000	-22.797384
0.272500	-22.812689
0.273000	-23.088734
0.273500	-23.476583
0.274000	-23.742818
0.274500	-23.786819
0.275000	-23.664166
0.275500	-23.771832
0.276000	-23.845958
0.276500	-24.161649
0.277000	-24.340393
0.277500	-24.322532
0.278000	-24.103992
0.278500	-23.746428
0.279000	-23.404870
0.279500	-23.113907
0.280000	-22.887363
0.280500	-22.912321
0.281000	-23.161843
0.281500	-23.539711
0.282000	-23.815925
0.282500	-23.870921
0.283000	-23.798641
0.283500	-23.889446
0.284000	-24.009994
0.284500	-24.309323
0.285000	-24.475907
0.285500	-24.480962
0.286000	-24.208806
0.286500	-23.817691
0.287000	-23.412662
0.287500	-23.149416
0.288000	-22.912672
0.288500	-22.949130
0.289000	-23.213770
0.289500	-23.599564
0.290000	-23.880429
0.290500	-23.953727
0.291000	-23.958864
0.291500	-24.049518
0.292000	-24.213396
0.292500	-24.460534
0.293000	-24.606434
0.293500	-24.577002
0.294000	-24.263403
0.294500	-23.857272
0.295000	-23.394148
0.295500	-23.144176
0.296000	-22.888252
0.296500	-22.939943
0.297000	-23.245194
0.297500	-23.648802
0.298000	-23.970411
0.298500	-24.063434
0.299000	-24.130284
0.299500	-24.219317
0.300000	-24.388121
0.300500	-24.596207
0.301000	-24.739071
0.301500	-24.632706
0.302000	-24.339749
0.302500	-23.937175
0.303000	-23.482860
0.303500	-23.231567
0.304000	-22.986836
0.304500	-23.058139
0.305000	-23.367969
0.305500	-23.778158
0.306000	-24.107834
0.306500	-24.214142
0.307000	-24.270006
0.307500	-24.342657
0.308000	-24.476130
0.308500	-24.645228
0.309000	-24.788051
0.309500	-24.644262
0.310000	-24.431770
0.310500	-24.042702
0.311000	-23.682157
0.311500	-23.411827
0.312000	-23.163658
0.312500	-23.210482
0.313000	-23.508970
0.313500	-23.936997
0.314000	-24.282502
0.314500	-24.409281
0.315000	-24.397802
0.315500	-24.480151
0.316000	-24.568810
0.316500	-24.743500
0.317000	-24.956709
0.317500	-24.854171
0.318000	-24.701120
0.318500	-24.323349
0.319000	-24.038118
0.319500	-23.705910
0.320000	-23.462322
0.320500	-23.478409
0.321000	-23.730681
0.321500	-24.162047
0.322000	-24.470457
0.322500	-24.578734
0.323000	-24.460510
0.323500	-24.541349
0.324000	-24.578937
0.324500	-24.782297
0.325000	-25.056053
0.325500	-25.016311
0.326000	-24.933742
0.326500	-24.582877
0.327000	-24.318897
0.327500	-23.954156
0.328000	-23.700030
0.328500	-23.710155
0.329000	-23.906569
0.329500	-24.309814
0.330000	-24.571394
0.330500	-24.639488
0.331000	-24.440888
0.331500	-24.452460
0.332000	-24.538159
0.332500	-24.809154
0.333000	-25.126437
0.333500	-25.178841
0.334000	-25.100264
0.334500	-24.747636
0.335000	-24.405410
0.335500	-24.061049
0.336000	-23.799321
0.336500	-23.751481
0.337000	-23.904092
0.337500	-24.249380
0.338000	-24.502242
0.338500	-24.555405
0.339000	-24.373915
0.339500	-24.435569
0.340000	-24.593742
0.340500	-24.928592
0.341000	-25.253235
0.341500	-25.347270
0.342000	-25.204930
0.342500	-24.817860
0.343000	-24.335424
0.343500	-24.047093
0.344000	-23.760283
0.344500	-23.701621
0.345000	-23.846877
0.345500	-24.193148
0.346000	-24.482828
0.346500	-24.538496
0.347000	-24.440358
0.347500	-24.570075
0.348000	-24.788299
0.348500	-25.129633
0.349000	-25.427683
0.349500	-25.497866
0.350000	-25.301962
0.350500	-24.872878
0.351000	-24.307171
0.351500	-24.083175
0.352000	-23.759430
0.352500	-23.679926
0.353000	-23.869933
0.353500	-24.235221
0.354000	-24.562927
0.354500	-24.656055
0.355000	-24.655961
0.355500	-24.843813
0.356000	-25.059083
0.356500	-25.411878
0.357000	-25.645288
0.357500	-25.628236
0.358000	-25.377014
0.358500	-24.915953
0.359000	-24.380522
0.359500	-24.164051
0.360000	-23.872953
0.360500	-23.808014
0.361000	-24.049283
0.361500	-24.452626
0.362000	-24.780093
0.362500	-24.903605
0.363000	-24.930954
0.363500	-25.124135
0.364000	-25.318892
0.364500	-25.672724
0.365000	-25.927490
0.365500	-25.867460
0.366000	-25.644884
0.366500	-25.178760
0.367000	-24.732986
0.367500	-24.472118
0.368000	-24.166991
0.368500	-24.097041
0.369000	-24.386417
0.369500	-24.820053
0.370000	-25.127493
0.370500	-25.248036
0.371000	-25.215616
0.371500	-25.302300
0.372000	-25.402623
0.372500	-25.700904
0.373000	-25.993479
0.373500	-25.981453
0.374000	-25.841463
0.374500	-25.454676
0.375000	-25.219947
0.375500	-24.863914
0.376000	-24.542714
0.376500	-24.449058
0.377000	-24.766873
0.377500	-25.133004
0.378000	-25.396348
0.378500	-25.448934
0.379000	-25.260411
0.379500	-25.222700
0.380000	-25.333608
0.380500	-25.625169
0.381000	-25.959864
0.381500	-26.027935
0.382000	-25.950660
0.382500	-25.640829
0.383000	-25.483839
0.383500	-25.060495
0.384000	-24.746595
0.384500	-24.653900
0.385000	-24.906068
0.385500	-25.159659
0.386000	-25.340072
0.386500	-25.331016
0.387000	-25.048987
0.387500	-24.935275
0.388000	-25.126770
0.388500	-25.434061
0.389000	-25.779461
0.389500	-25.937402
0.390000	-25.875482
0.390500	-25.649169
0.391000	-25.430448
0.391500	-24.999167
0.392000	-24.711100
0.392500	-24.628549
0.393000	-24.837539
0.393500	-24.985101
0.394000	-25.164644
0.394500	-25.104794
0.395000	-24.833185
0.395500	-24.774267
0.396000	-25.038673
0.396500	-25.352301
0.397000	-25.665559
0.397500	-25.853640
0.398000	-25.775319
0.398500	-25.559151
0.399000	-25.219053
0.399500	-24.845138
0.400000	-24.595144
0.400500	-24.522058
0.401000	-24.675173
0.401500	-24.794871
0.402000	-25.004445
0.402500	-24.964246
0.403000	-24.809306
0.403500	-24.893049
0.404000	-25.206339
0.404500	-25.522159
0.405000	-25.776491
0.405500	-25.889198
0.406000	-25.774207
0.406500	-25.551359
0.407000	-25.138009
0.407500	-24.889399
0.408000	-24.689659
0.408500	-24.621156
0.409000	-24.719340
0.409500	-24.887487
0.410000	-25.168929
0.410500	-25.184553
0.411000	-25.178386
0.411500	-25.373400
0.412000	-25.684916
0.412500	-25.952227
0.413000	-26.106656
0.413500	-26.111903
0.414000	-25.969871
0.414500	-25.718598
0.415000	-25.297983
0.415500	-25.147752
0.416000	-24.991298
0.416500	-24.919044
0.417000	-24.962407
0.417500	-25.268200
0.418000	-25.630993
0.418500	-25.759061
0.419000	-25.875248
0.419500	-26.091357
0.420000	-26.313724
0.420500	-26.477358
0.421000	-26.551704
0.421500	-26.471836
0.422000	-26.334621
0.422500	-26.070450
0.423000	-25.665209
0.423500	-25.560015
0.424000	-25.375996
0.424500	-25.242475
0.425000	-25.204672
0.425500	-25.619790
0.426000	-26.039198
0.426500	-26.270852
0.427000	-26.455109
0.427500	-26.637408
0.428000	-26.690381
0.428500	-26.672689
0.429000	-26.770855
0.429500	-26.714998
0.430000	-26.592424
0.430500	-26.326255
0.431000	-25.971820
0.431500	-25.808370
0.432000	-25.528825
0.432500	-25.237571
0.433000	-25.180748
0.433500	-25.654314
0.434000	-26.092473
0.434500	-26.394102
0.435000	-26.480979
0.435500	-26.465314
0.436000	-26.344484
0.436500	-26.216031
0.437000	-26.372137
0.437500	-26.389595
0.438000	-26.274558
0.438500	-25.994744
0.439000	-25.636141
0.439500	-25.349036
0.440000	-25.011296
0.440500	-24.619301
0.441000	-24.650484
0.441500	-25.115985
0.442000	-25.540015
0.442500	-25.831233
0.443000	-25.800546
0.443500	-25.655325
0.444000	-25.546694
0.444500	-25.436137
0.445000	-25.692045
0.445500	-25.790510
0.446000	-25.682880
0.446500	-25.377936
0.447000	-24.943163
0.447500	-24.561419
0.448000	-24.222551
0.448500	-23.869583
0.449000	-24.022776
0.449500	-24.443202
0.450000	-24.869444
0.450500	-25.126692
0.451000	-25.055224
0.451500	-24.911953
0.452000	-24.880413
0.452500	-24.900540
0.453000	-25.213588
0.453500	-25.339773
0.454000	-25.182949
0.454500	-24.859207
0.455000	-24.396975
0.455500	-24.021884
0.456000	-23.716426
0.456500	-23.462775
0.457000	-23.746094
0.457500	-24.156215
0.458000	-24.586634
0.458500	-24.821696
0.459000	-24.771931
0.459500	-24.726391
0.460000	-24.803132
0.460500	-24.989089
0.461000	-25.337779
0.461500	-25.448655
0.462000	-25.293695
0.462500	-24.961375
0.463000	-24.477315
0.463500	-24.144934
0.464000	-23.926645
0.464500	-23.809376
0.465000	-24.157919
0.465500	-24.606546
0.466000	-25.049151
0.466500	-25.276134
0.467000	-25.248944
0.467500	-25.301882
0.468000	-25.479432
0.468500	-25.802647
0.469000	-26.163314
0.469500	-26.276217
0.470000	-26.139846
0.470500	-25.798483
0.471000	-25.344773
0.471500	-25.093230
0.472000	-24.947518
0.472500	-24.991227
0.473000	-25.405735
0.473500	-25.932430
0.474000	-26.401207
0.474500	-26.629476
0.475000	-26.673600
0.475500	-26.836489
0.476000	-27.081252
0.476500	-27.542293
0.477000	-27.901600
0.477500	-27.965279
0.478000	-27.842999
0.478500	-27.492161
0.479000	-27.115439
0.479500	-26.966093
0.480000	-26.896172
0.480500	-27.130614
0.481000	-27.602812
0.481500	-28.225097
0.482000	-28.713492
0.482500	-28.920055
0.483000	-29.053900
0.483500	-29.393948
0.484000	-29.726918
0.484500	-30.404610
0.485000	-30.778592
0.485500	-30.797865
0.486000	-30.713119
0.486500	-30.338634
0.487000	-30.082572
0.487500	-30.088299
0.488000	-30.105054
0.488500	-30.644626
0.489000	-31.176764
0.489500	-31.952340
0.490000	-32.440372
0.490500	-32.613280
0.491000	-32.846853
0.491500	-33.460398
0.492000	-33.904921
0.492500	-34.993149
0.493000	-35.421421
0.493500	-35.401416
0.494000	-35.497842
0.494500	-35.148654
0.495000	-35.178775
0.495500	-35.562806
0.496000	-35.828022
0.496500	-37.189483
0.497000	-37.950116
0.497500	-39.280467
0.498000	-39.817999
0.498500	-39.935939
0.499000	-40.508281
0.499500	-41.926510
0.500000	-42.800632
0.500500	-45.676651
0.501000	-46.338193
0.501500	-46.280636
0.502000	-47.181229
0.502500	-47.086469
0.503000	-48.074928
0.503500	-49.153980
0.504000	-49.434564
0.504500	-47.948231
0.505000	-47.533840
0.505500	-46.367703
0.506000	-46.475526
0.506500	-46.631312
0.507000	-45.458772
0.507500	-43.509646
0.508000	-42.782300
0.508500	-41.114903
0.509000	-41.102666
0.509500	-41.140193
0.510000	-40.201622
0.510500	-39.591775
0.511000	-38.017010
0.511500	-36.748408
0.512000	-36.067112
0.512500	-34.734820
0.513000	-34.766942
0.513500	-34.628188
0.514000	-34.958906
0.514500	-35.103656
0.515000	-34.736429
0.515500	-34.187940
0.516000	-34.007750
0.516500	-33.466743
0.517000	-33.593327
0.517500	-33.560965
0.518000	-33.025311
0.518500	-32.464721
0.519000	-31.459027
0.519500	-30.713964
0.520000	-30.247698
0.520500	-29.564253
0.521000	-29.692036
0.521500	-29.800008
0.522000	-30.143351
0.522500	-30.265458
0.523000	-30.046462
0.523500	-29.776455
0.524000	-29.706578
0.524500	-29.508180
0.525000	-29.663719
0.525500	-29.613326
0.526000	-29.233497
0.526500	-28.698565
0.527000	-27.908413
0.527500	-27.359182
0.528000	-26.992788
0.528500	-26.575281
0.529000	-26.741109
0.529500	-26.962597
0.530000	-27.295998
0.530500	-27.400414
0.531000	-27.253090
0.531500	-27.107437
0.532000	-27.081009
0.532500	-27.049711
0.533000	-27.231761
0.533500	-27.190116
0.534000	-26.910216
0.534500	-26.402858
0.535000	-25.742243
0.535500	-25.326413
0.536000	-25.023535
0.536500	-24.764036
0.537000	-24.930526
0.537500	-25.266699
0.538000	-25.606728
0.538500	-25.709911
0.539000	-25.592225
0.539500	-25.538449
0.540000	-25.524846
0.540500	-25.574397
0.541000	-25.783903
0.541500	-25.770940
0.542000	-25.566480
0.542500	-25.117147
0.543000	-24.579389
0.543500	-24.246947
0.544000	-23.961575
0.544500	-23.818898
0.545000	-23.972717
0.545500	-24.375758
0.546000	-24.723007
0.546500	-24.840734
0.547000	-24.791904
0.547500	-24.812782
0.548000	-24.820502
0.548500	-24.981601
0.549000	-25.225562
0.549500	-25.239898
0.550000	-25.092019
0.550500	-24.678069
0.551000	-24.254717
0.551500	-24.014476
0.552000	-23.758449
0.552500	-23.693758
0.553000	-23.842981
0.553500	-24.302603
0.554000	-24.652451
0.554500	-24.802769
0.555000	-24.809662
0.555500	-24.871450
0.556000	-24.897813
0.556500	-25.140868
0.557000	-25.403681
0.557500	-25.446045
0.558000	-25.345325
0.558500	-24.961578
0.559000	-24.625648
0.559500	-24.448691
0.560000	-24.217216
0.560500	-24.211201
0.561000	-24.324445
0.561500	-24.831453
0.562000	-25.219520
0.562500	-25.411728
0.563000	-25.447490
0.563500	-25.514884
0.564000	-25.556577
0.564500	-25.817117
0.565000	-26.022330
0.565500	-26.065053
0.566000	-25.933663
0.566500	-25.597718
0.567000	-25.322237
0.567500	-25.141439
0.568000	-24.911796
0.568500	-24.922036
0.569000	-24.999639
0.569500	-25.485770
0.570000	-25.922676
0.570500	-26.183922
0.571000	-26.232051
0.571500	-26.236035
0.572000	-26.328780
0.572500	-26.562048
0.573000	-26.713068
0.573500	-26.687357
0.574000	-26.472954
0.574500	-26.159069
0.575000	-25.906601
0.575500	-25.656529
0.576000	-25.383398
0.576500	-25.298377
0.577000	-25.423788
0.577500	-25.807424
0.578000	-26.280103
0.578500	-26.564320
0.579000	-26.546742
0.579500	-26.503171
0.580000	-26.604979
0.580500	-26.752370
0.581000	-26.811834
0.581500	-26.683014
0.582000	-26.448114
0.582500	-26.181160
0.583000	-25.916252
0.583500	-25.582402
0.584000	-25.301775
0.584500	-25.098147
0.585000	-25.232948
0.585500	-25.528046
0.586000	-25.945090
0.586500	-26.158850
0.587000	-26.107225
0.587500	-26.073591
0.588000	-26.203196
0.588500	-26.340308
0.589000	-26.433814
0.589500	-26.301446
0.590000	-26.118236
0.590500	-25.896613
0.591000	-25.597998
0.591500	-25.267096
0.592000	-25.004129
0.592500	-24.777520
0.593000	-24.919545
0.593500	-25.164711
0.594000	-25.480569
0.594500	-25.575717
0.595000	-25.438634
0.595500	-25.421972
0.596000	-25.557575
0.596500	-25.739611
0.597000	-25.947652
0.597500	-25.868722
0.598000	-25.797664
0.598500	-25.586999
0.599000	-25.259217
0.599500	-24.957655
0.600000	-24.717159
0.600500	-24.538389
0.601000	-24.700238
0.601500	-24.951383
0.602000	-25.154250
0.602500	-25.119452
0.603000	-24.929434
0.603500	-24.936084
0.604000	-25.084283
0.604500	-25.350066
0.605000	-25.649793
0.605500	-25.691008
0.606000	-25.735531
0.606500	-25.560253
0.607000	-25.177254
0.607500	-24.927999
0.608000	-24.671501
0.608500	-24.504056
0.609000	-24.665362
0.609500	-24.923686
0.610000	-25.072199
0.610500	-24.977366
0.611000	-24.792683
0.611500	-24.822739
0.612000	-24.981851
0.612500	-25.309931
0.613000	-25.649339
0.613500	-25.795444
0.614000	-25.889712
0.614500	-25.706352
0.615000	-25.292851
0.615500	-25.084800
0.616000	-24.804355
0.616500	-24.643404
0.617000	-24.781950
0.617500	-25.072594
0.618000	-25.203571
0.618500	-25.126765
0.619000	-24.963683
0.619500	-25.009161
0.620000	-25.177014
0.620500	-25.527490
0.621000	-25.871189
0.621500	-26.054005
0.622000	-26.065511
0.622500	-25.771581
0.623000	-25.316075
0.623500	-25.107864
0.624000	-24.794998
0.624500	-24.659842
0.625000	-24.778960
0.625500	-25.077033
0.626000	-25.294897
0.626500	-25.312792
0.627000	-25.185330
0.627500	-25.198309
0.628000	-25.392632
0.628500	-25.700113
0.629000	-25.977740
0.629500	-26.123381
0.630000	-25.991783
0.630500	-25.614291
0.631000	-25.116632
0.631500	-24.860760
0.632000	-24.543677
0.632500	-24.442198
0.633000	-24.595533
0.633500	-24.908742
0.634000	-25.222528
0.634500	-25.311598
0.635000	-25.223179
0.635500	-25.253398
0.636000	-25.497610
0.636500	-25.795166
0.637000	-25.995668
0.637500	-26.050606
0.638000	-25.799097
0.638500	-25.347062
0.639000	-24.874441
0.639500	-24.527614
0.640000	-24.179807
0.640500	-24.081939
0.641000	-24.252889
0.641500	-24.597727
0.642000	-24.973861
0.642500	-25.134866
0.643000	-25.051295
0.643500	-25.094642
0.644000	-25.338084
0.644500	-25.577160
0.645000	-25.767656
0.645500	-25.751115
0.646000	-25.474669
0.646500	-24.988973
0.647000	-24.583533
0.647500	-24.209969
0.648000	-23.882360
0.648500	-23.776547
0.649000	-23.956249
0.649500	-24.316200
0.650000	-24.704966
0.650500	-24.847688
0.651000	-24.752501
0.651500	-24.847829
0.652000	-25.091923
0.652500	-25.327744
0.653000	-25.583109
0.653500	-25.539734
0.654000	-25.324610
0.654500	-24.874147
0.655000	-24.507392
0.655500	-24.101264
0.656000	-23.789165
0.656500	-23.681261
0.657000	-23.874117
0.657500	-24.232345
0.658000	-24.562525
0.658500	-24.603231
0.659000	-24.483268
0.659500	-24.551703
0.660000	-24.781129
0.660500	-25.053660
0.661000	-25.366436
0.661500	-25.355363
0.662000	-25.203030
0.662500	-24.824183
0.663000	-24.463867
0.663500	-24.078172
0.664000	-23.789700
0.664500	-23.665076
0.665000	-23.860588
0.665500	-24.232909
0.666000	-24.530172
0.666500	-24.534120
0.667000	-24.417698
0.667500	-24.446850
0.668000	-24.628670
0.668500	-24.900720
0.669000	-25.244696
0.669500	-25.281706
0.670000	-25.168508
0.670500	-24.835423
0.671000	-24.405191
0.671500	-24.083019
0.672000	-23.812421
0.672500	-23.709110
0.673000	-23.896642
0.673500	-24.266994
0.674000	-24.533701
0.674500	-24.530663
0.675000	-24.441037
0.675500	-24.450037
0.676000	-24.567110
0.676500	-24.826549
0.677000	-25.115149
0.677500	-25.178474
0.678000	-25.035822
0.678500	-24.705616
0.679000	-24.209710
0.679500	-23.954322
0.680000	-23.719395
0.680500	-23.626375
0.681000	-23.837582
0.681500	-24.228676
0.682000	-24.503505
0.682500	-24.549473
0.683000	-24.505568
0.683500	-24.509073
0.684000	-24.565274
0.684500	-24.809652
0.685000	-25.002773
0.685500	-25.047490
0.686000	-24.844103
0.686500	-24.474944
0.687000	-23.963963
0.687500	-23.725148
0.688000	-23.482480
0.688500	-23.435999
0.689000	-23.660451
0.689500	-24.068479
0.690000	-24.366409
0.690500	-24.471212
0.691000	-24.425255
0.691500	-24.464284
0.692000	-24.516398
0.692500	-24.754832
0.693000	-24.868204
0.693500	-24.830670
0.694000	-24.581684
0.694500	-24.192135
0.695000	-23.716394
0.695500	-23.483645
0.696000	-23.239466
0.696500	-23.200012
0.697000	-23.453824
0.697500	-23.869344
0.698000	-24.199207
0.698500	-24.337147
0.699000	-24.268709
0.699500	-24.382821
0.700000	-24.457198
0.700500	-24.684886
0.701000	-24.771240
0.701500	-24.660116
0.702000	-24.408328
0.702500	-23.999629
0.703000	-23.567940
0.703500	-23.321768
0.704000	-23.057938
0.704500	-23.015375
0.705000	-23.273692
0.705500	-23.680745
0.706000	-24.003148
0.706500	-24.160284
0.707000	-24.065693
0.707500	-24.210473
0.708000	-24.324107
0.708500	-24.552907
0.709000	-24.659889
0.709500	-24.517821
0.710000	-24.312280
0.710500	-23.899411
0.711000	-23.520474
0.711500	-23.232886
0.712000	-22.958532
0.712500	-22.952457
0.713000	-23.226099
0.713500	-23.612862
0.714000	-23.917442
0.714500	-24.027052
0.715000	-23.909458
0.715500	-24.018706
0.716000	-24.165307
0.716500	-24.401460
0.717000	-24.561790
0.717500	-24.412757
0.718000	-24.265557
0.718500	-23.865008
0.719000	-23.516399
0.719500	-23.212176
0.720000	-22.937969
0.720500	-22.919903
0.721000	-23.191985
0.721500	-23.575632
0.722000	-23.860578
0.722500	-23.918495
0.723000	-23.804452
0.723500	-23.897556
0.724000	-24.045791
0.724500	-24.251607
0.725000	-24.445312
0.725500	-24.331113
0.726000	-24.203034
0.726500	-23.807008
0.727000	-23.441608
0.727500	-23.137521
0.728000	-22.867364
0.728500	-22.856688
0.729000	-23.093789
0.729500	-23.454937
0.730000	-23.751362
0.730500	-23.795128
0.731000	-23.718921
0.731500	-23.768080
0.732000	-23.901731
0.732500	-24.106986
0.733000	-24.311515
0.733500	-24.254583
0.734000	-24.111835
0.734500	-23.722465
0.735000	-23.337953
0.735500	-23.041950
0.736000	-22.775438
0.736500	-22.780195
0.737000	-23.012681
0.737500	-23.381829
0.738000	-23.686898
0.738500	-23.749597
0.739000	-23.695648
0.739500	-23.709992
0.740000	-23.813487
0.740500	-24.032573
0.741000	-24.228848
0.741500	-24.166450
0.742000	-23.971553
0.742500	-23.551868
0.743000	-23.139670
0.743500	-22.866042
0.744000	-22.640818
0.744500	-22.606493
0.745000	-22.824143
0.745500	-23.223289
0.746000	-23.544271
0.746500	-23.630857
0.747000	-23.589438
0.747500	-23.613388
0.748000	-23.684749
0.748500	-23.933940
0.749000	-24.135861
0.749500	-24.089460
0.750000	-23.856474
0.750500	-23.454146
0.751000	-23.026951
0.751500	-22.715817
0.752000	-22.488106
0.752500	-22.462200
0.753000	-22.704898
0.753500	-23.124549
0.754000	-23.451539
0.754500	-23.547084
0.755000	-23.489195
0.755500	-23.557842
0.756000	-23.609123
0.756500	-23.860632
0.757000	-24.034376
0.757500	-23.973770
0.758000	-23.731075
0.758500	-23.349488
0.759000	-22.916542
0.759500	-22.601756
0.760000	-22.356207
0.760500	-22.318858
0.761000	-22.573165
0.761500	-22.989936
0.762000	-23.316292
0.762500	-23.424722
0.763000	-23.368854
0.763500	-23.488212
0.764000	-23.572962
0.764500	-23.857849
0.765000	-24.016238
0.765500	-23.915630
0.766000	-23.673081
0.766500	-23.264250
0.767000	-22.837453
0.767500	-22.514137
0.768000	-22.256036
0.768500	-22.226476
0.769000	-22.513454
0.769500	-22.911921
0.770000	-23.218795
0.770500	-23.308519
0.771000	-23.234483
0.771500	-23.361733
0.772000	-23.480214
0.772500	-23.780280
0.773000	-23.951850
0.773500	-23.848793
0.774000	-23.621628
0.774500	-23.185034
0.775000	-22.751341
0.775500	-22.429401
0.776000	-22.153533
0.776500	-22.160601
0.777000	-22.455520
0.777500	-22.850132
0.778000	-23.143527
0.778500	-23.218384
0.779000	-23.137819
0.779500	-23.228848
0.780000	-23.349631
0.780500	-23.626185
0.781000	-23.798581
0.781500	-23.719279
0.782000	-23.488135
0.782500	-23.029842
0.783000	-22.631186
0.783500	-22.346920
0.784000	-22.081972
0.784500	-22.126910
0.785000	-22.404969
0.785500	-22.816660
0.786000	-23.100970
0.786500	-23.155905
0.787000	-23.076501
0.787500	-23.114726
0.788000	-23.230728
0.788500	-23.497657
0.789000	-23.673384
0.789500	-23.620700
0.790000	-23.381502
0.790500	-22.889245
0.791000	-22.512070
0.791500	-22.231938
0.792000	-21.988572
0.792500	-22.035843
0.793000	-22.278839
0.793500	-22.719706
0.794000	-23.001131
0.794500	-23.054436
0.795000	-22.970030
0.795500	-22.991513
0.796000	-23.104050
0.796500	-23.383039
0.797000	-23.565335
0.797500	-23.502384
0.798000	-23.255165
0.798500	-22.769859
0.799000	-22.430574
0.799500	-22.154863
0.800000	-21.952947
0.800500	-22.000859
0.801000	-22.228367
0.801500	-22.669827
0.802000	-22.950184
0.802500	-22.998037
0.803000	-22.897642
0.803500	-22.915497
0.804000	-23.014715
0.804500	-23.274631
0.805000	-23.452824
0.805500	-23.369391
0.806000	-23.114800
0.806500	-22.659671
0.807000	-22.311743
0.807500	-22.044541
0.808000	-21.836824
0.808500	-21.895546
0.809000	-22.136152
0.809500	-22.566910
0.810000	-22.834237
0.810500	-22.881421
0.811000	-22.774996
0.811500	-22.855051
0.812000	-22.955352
0.812500	-23.209961
0.813000	-23.380741
0.813500	-23.304476
0.814000	-23.056716
0.814500	-22.645353
0.815000	-22.274967
0.815500	-21.974887
0.816000	-21.726350
0.816500	-21.781962
0.817000	-22.056326
0.817500	-22.459376
0.818000	-22.742833
0.818500	-22.789281
0.819000	-22.647947
0.819500	-22.789337
0.820000	-22.900686
0.820500	-23.185866
0.821000	-23.350168
0.821500	-23.250620
0.822000	-22.998715
0.822500	-22.602982
0.823000	-22.190779
0.823500	-21.892586
0.824000	-21.625996
0.824500	-21.708434
0.825000	-22.015869
0.825500	-22.403423
0.826000	-22.674911
0.826500	-22.712134
0.827000	-22.572246
0.827500	-22.734359
0.828000	-22.844284
0.828500	-23.120947
0.829000	-23.294373
0.829500	-23.192218
0.830000	-22.931841
0.830500	-22.512777
0.831000	-22.073043
0.831500	-21.788718
0.832000	-21.511354
0.832500	-21.571336
0.833000	-21.900286
0.833500	-22.280706
0.834000	-22.556656
0.834500	-22.587582
0.835000	-22.484028
0.835500	-22.636651
0.836000	-22.756144
0.836500	-23.065817
0.837000	-23.233134
0.837500	-23.126692
0.838000	-22.850816
0.838500	-22.374373
0.839000	-21.955762
0.839500	-21.675130
0.840000	-21.438788
0.840500	-21.485920
0.841000	-21.804204
0.841500	-22.197389
0.842000	-22.498026
0.842500	-22.528065
0.843000	-22.453033
0.843500	-22.559364
0.844000	-22.668134
0.844500	-22.985013
0.845000	-23.145401
0.845500	-23.032018
0.846000	-22.749737
0.846500	-22.227762
0.847000	-21.847414
0.847500	-21.547140
0.848000	-21.372052
0.848500	-21.411671
0.849000	-21.708068
0.849500	-22.125549
0.850000	-22.417446
0.850500	-22.467900
0.851000	-22.427405
0.851500	-22.515858
0.852000	-22.608920
0.852500	-22.932283
0.853000	-23.099257
0.853500	-22.979070
0.854000	-22.679432
0.854500	-22.147636
0.855000	-21.808883
0.855500	-21.489439
0.856000	-21.325794
0.856500	-21.379246
0.857000	-21.657883
0.857500	-22.088311
0.858000	-22.383498
0.858500	-22.434994
0.859000	-22.379689
0.859500	-22.441143
0.860000	-22.503478
0.860500	-22.839868
0.861000	-22.989462
0.861500	-22.862467
0.862000	-22.554223
0.862500	-22.065040
0.863000	-21.745928
0.863500	-21.420424
0.864000	-21.217051
0.864500	-21.328043
0.865000	-21.619811
0.865500	-22.038307
0.866000	-22.325104
0.866500	-22.370709
0.867000	-22.287641
0.867500	-22.361200
0.868000	-22.409391
0.868500	-22.755237
0.869000	-22.899360
0.869500	-22.769927
0.870000	-22.460219
0.870500	-22.030960
0.871000	-21.684805
0.871500	-21.380240
0.872000	-21.105570
0.872500	-21.267511
0.873000	-21.590036
0.873500	-21.973710
0.874000	-22.250973
0.874500	-22.293306
0.875000	-22.177366
0.875500	-22.307783
0.876000	-22.374538
0.876500	-22.696613
0.877000	-22.840410
0.877500	-22.715606
0.878000	-22.401720
0.878500	-21.995339
0.879000	-21.594674
0.879500	-21.328271
0.880000	-20.992324
0.880500	-21.197637
0.881000	-21.545672
0.881500	-21.918985
0.882000	-22.177785
0.882500	-22.211540
0.883000	-22.075406
0.883500	-22.244466
0.884000	-22.347702
0.884500	-22.646947
0.885000	-22.787977
0.885500	-22.672198
0.886000	-22.350427
0.886500	-21.935010
0.887000	-21.488905
0.887500	-21.250918
0.888000	-20.927188
0.888500	-21.120829
0.889000	-21.477329
0.889500	-21.858323
0.890000	-22.106597
0.890500	-22.128536
0.891000	-21.985166
0.891500	-22.179080
0.892000	-22.305821
0.892500	-22.585751
0.893000	-22.729518
0.893500	-22.620017
0.894000	-22.311312
0.894500	-21.839403
0.895000	-21.380509
0.895500	-21.145933
0.896000	-20.921000
0.896500	-21.047219
0.897000	-21.398848
0.897500	-21.819577
0.898000	-22.074607
0.898500	-22.096394
0.899000	-21.973225
0.899500	-22.159000
0.900000	-22.282062
0.900500	-22.548076
0.901000	-22.694360
0.901500	-22.572101
0.902000	-22.256585
0.902500	-21.738857
0.903000	-21.317297
0.903500	-21.033033
0.904000	-20.924651
0.904500	-20.968970
0.905000	-21.312531
0.905500	-21.758558
0.906000	-22.030442
0.906500	-22.061472
0.907000	-21.958675
0.907500	-22.125189
0.908000	-22.218299
0.908500	-22.488810
0.909000	-22.642379
0.909500	-22.507879
0.910000	-22.185871
0.910500	-21.663703
0.911000	-21.299617
0.911500	-20.971700
0.912000	-20.907093
0.912500	-20.932605
0.913000	-21.285060
0.913500	-21.725328
0.914000	-22.012091
0.914500	-22.042101
0.915000	-21.959544
0.915500	-22.097935
0.916000	-22.173961
0.916500	-22.474933
0.917000	-22.624816
0.917500	-22.465572
0.918000	-22.141075
0.918500	-21.632630
0.919000	-21.291412
0.919500	-20.946353
0.920000	-20.804927
0.920500	-20.903957
0.921000	-21.277950
0.921500	-21.679481
0.922000	-21.968825
0.922500	-22.003629
0.923000	-21.921710
0.923500	-22.033674
0.924000	-22.087304
0.924500	-22.425823
0.925000	-22.554158
0.925500	-22.391763
0.926000	-22.060978
0.926500	-21.590189
0.927000	-21.233363
0.927500	-20.921715
0.928000	-20.624381
0.928500	-20.861321
0.929000	-21.245759
0.929500	-21.617266
0.930000	-21.901985
0.930500	-21.933195
0.931000	-21.864072
0.931500	-21.980054
0.932000	-22.034712
0.932500	-22.401703
0.933000	-22.515848
0.933500	-22.361147
0.934000	-22.035013
0.934500	-21.576265
0.935000	-21.197544
0.935500	-20.940842
0.936000	-20.517197
0.936500	-20.867584
0.937000	-21.240792
0.937500	-21.603108
0.938000	-21.875640
0.938500	-21.881985
0.939000	-21.824326
0.939500	-21.941266
0.940000	-21.989925
0.940500	-22.359453
0.941000	-22.456258
0.941500	-22.307987
0.942000	-21.975032
0.942500	-21.504033
0.943000	-21.101596
0.943500	-20.883111
0.944000	-20.446234
0.944500	-20.836869
0.945000	-21.184603
0.945500	-21.581493
0.946000	-21.842392
0.946500	-21.832102
0.947000	-21.791295
0.947500	-21.922945
0.948000	-22.005034
0.948500	-22.349553
0.949000	-22.452115
0.949500	-22.300437
0.950000	-21.960510
0.950500	-21.450589
0.951000	-21.049466
0.951500	-20.825238
0.952000	-20.487967
0.952500	-20.820912
0.953000	-21.148987
0.953500	-21.591138
0.954000	-21.843855
0.954500	-21.820574
0.955000	-21.778830
0.955500	-21.905662
0.956000	-22.016349
0.956500	-22.332722
0.957000	-22.435702
0.957500	-22.285312
0.958000	-21.940621
0.958500	-21.415612
0.959000	-21.022052
0.959500	-20.752061
0.960000	-20.563997
0.960500	-20.772402
0.961000	-21.107204
0.961500	-21.575244
0.962000	-21.823794
0.962500	-21.806283
0.963000	-21.753506
0.963500	-21.871298
0.964000	-22.012548
0.964500	-22.301797
0.965000	-22.410652
0.965500	-22.257744
0.966000	-21.909945
0.966500	-21.403441
0.967000	-21.028310
0.967500	-20.713854
0.968000	-20.629612
0.968500	-20.734856
0.969000	-21.099722
0.969500	-21.554389
0.970000	-21.806262
0.970500	-21.808142
0.971000	-21.748235
0.971500	-21.869268
0.972000	-22.011049
0.972500	-22.290043
0.973000	-22.385483
0.973500	-22.224795
0.974000	-21.871581
0.974500	-21.391153
0.975000	-21.033243
0.975500	-20.710132
0.976000	-20.621854
0.976500	-20.718575
0.977000	-21.125667
0.977500	-21.537850
0.978000	-21.786716
0.978500	-21.807147
0.979000	-21.748835
0.979500	-21.864084
0.980000	-21.999674
0.980500	-22.289168
0.981000	-22.366050
0.981500	-22.201927
0.982000	-21.849573
0.982500	-21.380987
0.983000	-21.010362
0.983500	-20.716493
0.984000	-20.516871
0.984500	-20.696104
0.985000	-21.136291
0.985500	-21.510704
0.986000	-21.753672
0.986500	-21.774685
0.987000	-21.719417
0.987500	-21.840778
0.988000	-21.947893
0.988500	-22.263742
0.989000	-22.335257
0.989500	-22.167335
0.990000	-21.812809
0.990500	-21.327683
0.991000	-20.950027
0.991500	-20.712061
0.992000	-20.398114
0.992500	-20.695849
0.993000	-21.130619
0.993500	-21.506772
0.994000	-21.745024
0.994500	-21.742724
0.995000	-21.721737
0.995500	-21.846798
0.996000	-21.937933
0.996500	-22.276227
0.997000	-22.354786
0.997500	-22.195619
0.998000	-21.843006
0.998500	-21.324892
0.999000	-20.949900
0.999500	-20.739598
1.000000	-20.374913
1.000500	-20.754488
1.001000	-21.149382
1.001500	-21.548241
1.002000	-21.782458
1.002500	-21.738790
1.003000	-21.735560
1.003500	-21.857101
1.004000	-21.934060
1.004500	-22.281145
1.005000	-22.362034
1.005500	-22.198486
1.006000	-21.839936
1.006500	-21.306181
1.007000	-20.921611
1.007500	-20.708354
1.008000	-20.400259
1.008500	-20.765795
1.009000	-21.127227
1.009500	-21.552867
1.010000	-21.793845
1.010500	-21.717865
1.011000	-21.732355
1.011500	-21.843568
1.012000	-21.940213
1.012500	-22.274239
1.013000	-22.352261
1.013500	-22.187748
1.014000	-21.817489
1.014500	-21.303209
1.015000	-20.926029
1.015500	-20.677724


==> images/data/sysDistOverTimeSingleChannel-4.tsv <==
0.000000	0.000024
0.000500	0.000058
0.001000	0.000407
0.001500	0.012121
0.002000	0.016017
0.002500	0.000823
0.003000	0.000061
0.003500	0.000120
0.004000	-0.000781
0.004500	-3.854854
0.005000	-15.387741
0.005500	-19.724840
0.006000	-19.494028
0.006500	-17.503233
0.007000	-16.050353
0.007500	-13.658935
0.008000	-10.824950
0.008500	-10.225762
0.009000	-9.828486
0.009500	-12.223164
0.010000	-13.972130
0.010500	-14.481924
0.011000	-13.593476
0.011500	-13.664387
0.012000	-14.252455
0.012500	-14.192628
0.013000	-14.428227
0.013500	-14.535750
0.014000	-14.445614
0.014500	-14.107756
0.015000	-14.430486
0.015500	-14.900968
0.016000	-15.252200
0.016500	-16.123605
0.017000	-16.323480
0.017500	-16.221067
0.018000	-15.654893
0.018500	-15.237857
0.019000	-15.854779
0.019500	-15.735719
0.020000	-16.176533
0.020500	-15.984617
0.021000	-15.452919
0.021500	-15.194544
0.022000	-14.771077
0.022500	-14.526268
0.023000	-14.662361
0.023500	-14.970891
0.024000	-15.129072
0.024500	-16.065041
0.025000	-16.479714
0.025500	-16.251273
0.026000	-15.683802
0.026500	-15.303530
0.027000	-15.891722
0.027500	-15.755791
0.028000	-16.205100
0.028500	-16.021012
0.029000	-15.476680
0.029500	-15.198942
0.030000	-14.791447
0.030500	-14.594854
0.031000	-14.752349
0.031500	-14.990516
0.032000	-15.288762
0.032500	-16.000248
0.033000	-16.577415
0.033500	-16.282866
0.034000	-15.707863
0.034500	-15.367944
0.035000	-15.910474
0.035500	-15.757427
0.036000	-16.266192
0.036500	-16.035832
0.037000	-15.484420
0.037500	-15.200783
0.038000	-14.795546
0.038500	-14.631065
0.039000	-14.841015
0.039500	-14.925936
0.040000	-15.621056
0.040500	-15.936033
0.041000	-16.532002
0.041500	-16.310114
0.042000	-15.734183
0.042500	-15.407247
0.043000	-15.927740
0.043500	-15.788619
0.044000	-16.364788
0.044500	-16.071424
0.045000	-15.532806
0.045500	-15.259276
0.046000	-14.840356
0.046500	-14.653748
0.047000	-14.897881
0.047500	-14.862545
0.048000	-15.888949
0.048500	-15.914219
0.049000	-16.392623
0.049500	-16.342794
0.050000	-15.764812
0.050500	-15.412020
0.051000	-15.934642
0.051500	-15.817815
0.052000	-16.419214
0.052500	-16.096846
0.053000	-15.574410
0.053500	-15.318343
0.054000	-14.884591
0.054500	-14.648121
0.055000	-14.868252
0.055500	-14.829321
0.056000	-15.807432
0.056500	-15.915590
0.057000	-16.263591
0.057500	-16.369629
0.058000	-15.795374
0.058500	-15.398598
0.059000	-15.956006
0.059500	-15.861057
0.060000	-16.420132
0.060500	-16.142597
0.061000	-15.627625
0.061500	-15.383181
0.062000	-14.945778
0.062500	-14.676317
0.063000	-14.816838
0.063500	-14.898328
0.064000	-15.430186
0.064500	-15.972896
0.065000	-16.274018
0.065500	-16.405719
0.066000	-15.838895
0.066500	-15.402807
0.067000	-15.998411
0.067500	-15.895468
0.068000	-16.368022
0.068500	-16.202541
0.069000	-15.671761
0.069500	-15.414967
0.070000	-14.991423
0.070500	-14.736047
0.071000	-14.801996
0.071500	-15.021504
0.072000	-14.979098
0.072500	-16.045070
0.073000	-16.398752
0.073500	-16.429833
0.074000	-15.886547
0.074500	-15.428731
0.075000	-16.047863
0.075500	-15.912596
0.076000	-16.277634
0.076500	-16.245553
0.077000	-15.693202
0.077500	-15.412930
0.078000	-15.014479
0.078500	-14.805639
0.079000	-14.866510
0.079500	-15.126006
0.080000	-14.707606
0.080500	-16.110739
0.081000	-16.574457
0.081500	-16.455180
0.082000	-15.945512
0.082500	-15.494114
0.083000	-16.116042
0.083500	-15.941147
0.084000	-16.206615
0.084500	-16.283134
0.085000	-15.731918
0.085500	-15.423297
0.086000	-15.046090
0.086500	-14.860925
0.087000	-14.998214
0.087500	-15.159400
0.088000	-14.715154
0.088500	-16.151557
0.089000	-16.688122
0.089500	-16.479549
0.090000	-16.012588
0.090500	-15.579014
0.091000	-16.190637
0.091500	-16.001210
0.092000	-16.189843
0.092500	-16.305265
0.093000	-15.788185
0.093500	-15.468043
0.094000	-15.100862
0.094500	-14.882118
0.095000	-15.123019
0.095500	-15.101185
0.096000	-14.929984
0.096500	-16.136935
0.097000	-16.669310
0.097500	-16.499644
0.098000	-16.067438
0.098500	-15.647621
0.099000	-16.228461
0.099500	-16.071609
0.100000	-16.213857
0.100500	-16.302645
0.101000	-15.843668
0.101500	-15.538854
0.102000	-15.172367
0.102500	-14.881142
0.103000	-15.172515
0.103500	-15.016260
0.104000	-15.195297
0.104500	-16.085548
0.105000	-16.592409
0.105500	-16.529234
0.106000	-16.112177
0.106500	-15.691296
0.107000	-16.214639
0.107500	-16.145919
0.108000	-16.288090
0.108500	-16.316577
0.109000	-15.923493
0.109500	-15.642024
0.110000	-15.268086
0.110500	-14.914468
0.111000	-15.130889
0.111500	-14.982742
0.112000	-15.317260
0.112500	-16.040968
0.113000	-16.567792
0.113500	-16.588472
0.114000	-16.161292
0.114500	-15.723654
0.115000	-16.151121
0.115500	-16.209528
0.116000	-16.391251
0.116500	-16.352711
0.117000	-16.001092
0.117500	-15.740880
0.118000	-15.359893
0.118500	-15.016108
0.119000	-15.085880
0.119500	-15.050933
0.120000	-15.266013
0.120500	-16.047633
0.121000	-16.670926
0.121500	-16.684573
0.122000	-16.228331
0.122500	-15.767186
0.123000	-16.051696
0.123500	-16.253757
0.124000	-16.482551
0.124500	-16.411221
0.125000	-16.061866
0.125500	-15.798935
0.126000	-15.400485
0.126500	-15.141283
0.127000	-15.080701
0.127500	-15.175284
0.128000	-15.117307
0.128500	-16.105618
0.129000	-16.846018
0.129500	-16.774989
0.130000	-16.287000
0.130500	-15.832137
0.131000	-16.001750
0.131500	-16.308858
0.132000	-16.555019
0.132500	-16.501751
0.133000	-16.128892
0.133500	-15.843428
0.134000	-15.424116
0.134500	-15.266065
0.135000	-15.176222
0.135500	-15.315720
0.136000	-15.044949
0.136500	-16.203109
0.137000	-17.003505
0.137500	-16.835807
0.138000	-16.342697
0.138500	-15.914057
0.139000	-16.015923
0.139500	-16.370917
0.140000	-16.584605
0.140500	-16.593700
0.141000	-16.195280
0.141500	-15.882728
0.142000	-15.432629
0.142500	-15.318957
0.143000	-15.329070
0.143500	-15.408082
0.144000	-15.095743
0.144500	-16.317877
0.145000	-17.077659
0.145500	-16.897052
0.146000	-16.419419
0.146500	-16.039133
0.147000	-16.151221
0.147500	-16.477257
0.148000	-16.597870
0.148500	-16.695634
0.149000	-16.288513
0.149500	-15.961845
0.150000	-15.481628
0.150500	-15.316616
0.151000	-15.472484
0.151500	-15.427896
0.152000	-15.236000
0.152500	-16.390304
0.153000	-17.033069
0.153500	-16.910526
0.154000	-16.476570
0.154500	-16.134461
0.155000	-16.329219
0.155500	-16.583141
0.156000	-16.593434
0.156500	-16.769583
0.157000	-16.382890
0.157500	-16.060104
0.158000	-15.561615
0.158500	-15.291660
0.159000	-15.543550
0.159500	-15.421627
0.160000	-15.390595
0.160500	-16.431924
0.161000	-17.005761
0.161500	-16.953720
0.162000	-16.559170
0.162500	-16.210676
0.163000	-16.488488
0.163500	-16.671067
0.164000	-16.611413
0.164500	-16.852899
0.165000	-16.483226
0.165500	-16.175510
0.166000	-15.684912
0.166500	-15.324219
0.167000	-15.566266
0.167500	-15.444121
0.168000	-15.489608
0.168500	-16.449318
0.169000	-17.050295
0.169500	-16.998407
0.170000	-16.633635
0.170500	-16.240249
0.171000	-16.538706
0.171500	-16.708986
0.172000	-16.629330
0.172500	-16.909373
0.173000	-16.569059
0.173500	-16.264601
0.174000	-15.795481
0.174500	-15.414155
0.175000	-15.581655
0.175500	-15.513861
0.176000	-15.522941
0.176500	-16.492519
0.177000	-17.220041
0.177500	-17.094369
0.178000	-16.739392
0.178500	-16.291948
0.179000	-16.531782
0.179500	-16.778180
0.180000	-16.704377
0.180500	-16.990731
0.181000	-16.669943
0.181500	-16.360089
0.182000	-15.914056
0.182500	-15.589565
0.183000	-15.680223
0.183500	-15.636074
0.184000	-15.551055
0.184500	-16.553679
0.185000	-17.397974
0.185500	-17.183438
0.186000	-16.811040
0.186500	-16.323631
0.187000	-16.446889
0.187500	-16.812685
0.188000	-16.770730
0.188500	-17.057896
0.189000	-16.743414
0.189500	-16.425574
0.190000	-15.980713
0.190500	-15.729813
0.191000	-15.811506
0.191500	-15.748840
0.192000	-15.627977
0.192500	-16.663572
0.193000	-17.540873
0.193500	-17.282635
0.194000	-16.900093
0.194500	-16.416993
0.195000	-16.447522
0.195500	-16.924657
0.196000	-16.886996
0.196500	-17.164797
0.197000	-16.852444
0.197500	-16.536898
0.198000	-16.066956
0.198500	-15.859172
0.199000	-16.000004
0.199500	-15.876715
0.200000	-15.778022
0.200500	-16.805923
0.201000	-17.574171
0.201500	-17.378894
0.202000	-16.983355
0.202500	-16.532148
0.203000	-16.546934
0.203500	-17.042756
0.204000	-17.006174
0.204500	-17.282189
0.205000	-16.969369
0.205500	-16.670126
0.206000	-16.155356
0.206500	-15.915988
0.207000	-16.116573
0.207500	-15.952388
0.208000	-15.922550
0.208500	-16.927577
0.209000	-17.541936
0.209500	-17.472494
0.210000	-17.086822
0.210500	-16.663423
0.211000	-16.712842
0.211500	-17.144514
0.212000	-17.113431
0.212500	-17.386094
0.213000	-17.072618
0.213500	-16.794570
0.214000	-16.232610
0.214500	-15.918173
0.215000	-16.151930
0.215500	-15.995094
0.216000	-16.013088
0.216500	-17.008173
0.217000	-17.507634
0.217500	-17.546771
0.218000	-17.178374
0.218500	-16.778788
0.219000	-16.917360
0.219500	-17.246044
0.220000	-17.225050
0.220500	-17.508593
0.221000	-17.185360
0.221500	-16.917935
0.222000	-16.342172
0.222500	-15.958880
0.223000	-16.195088
0.223500	-16.096133
0.224000	-16.082311
0.224500	-17.085770
0.225000	-17.574837
0.225500	-17.662412
0.226000	-17.298669
0.226500	-16.892692
0.227000	-17.061208
0.227500	-17.291544
0.228000	-17.282087
0.228500	-17.593314
0.229000	-17.258540
0.229500	-16.981047
0.230000	-16.412612
0.230500	-16.009235
0.231000	-16.235717
0.231500	-16.174477
0.232000	-16.104551
0.232500	-17.104009
0.233000	-17.684567
0.233500	-17.772759
0.234000	-17.399325
0.234500	-16.983193
0.235000	-17.128744
0.235500	-17.350157
0.236000	-17.340843
0.236500	-17.691377
0.237000	-17.344959
0.237500	-17.043025
0.238000	-16.500598
0.238500	-16.129827
0.239000	-16.376474
0.239500	-16.306808
0.240000	-16.196102
0.240500	-17.167621
0.241000	-17.855535
0.241500	-17.930518
0.242000	-17.522429
0.242500	-17.100508
0.243000	-17.163356
0.243500	-17.439419
0.244000	-17.394162
0.244500	-17.786178
0.245000	-17.440671
0.245500	-17.129054
0.246000	-16.593106
0.246500	-16.276666
0.247000	-16.551279
0.247500	-16.424950
0.248000	-16.330928
0.248500	-17.267238
0.249000	-17.989898
0.249500	-18.061379
0.250000	-17.627113
0.250500	-17.214725
0.251000	-17.213670
0.251500	-17.545641
0.252000	-17.459448
0.252500	-17.905322
0.253000	-17.566195
0.253500	-17.276752
0.254000	-16.719343
0.254500	-16.442528
0.255000	-16.724785
0.255500	-16.543779
0.256000	-16.497919
0.256500	-17.392615
0.257000	-18.073504
0.257500	-18.165051
0.258000	-17.717429
0.258500	-17.317259
0.259000	-17.320142
0.259500	-17.680587
0.260000	-17.570893
0.260500	-18.036718
0.261000	-17.713176
0.261500	-17.464652
0.262000	-16.876619
0.262500	-16.603554
0.263000	-16.848959
0.263500	-16.643048
0.264000	-16.659914
0.264500	-17.550310
0.265000	-18.139921
0.265500	-18.259804
0.266000	-17.825486
0.266500	-17.442352
0.267000	-17.506441
0.267500	-17.840623
0.268000	-17.736037
0.268500	-18.188594
0.269000	-17.879555
0.269500	-17.643455
0.270000	-17.044168
0.270500	-16.747293
0.271000	-16.932319
0.271500	-16.758649
0.272000	-16.778701
0.272500	-17.705675
0.273000	-18.234125
0.273500	-18.356438
0.274000	-17.943929
0.274500	-17.543004
0.275000	-17.669026
0.275500	-17.950096
0.276000	-17.885598
0.276500	-18.282771
0.277000	-17.987256
0.277500	-17.717740
0.278000	-17.171961
0.278500	-16.842378
0.279000	-16.995943
0.279500	-16.851663
0.280000	-16.846549
0.280500	-17.807228
0.281000	-18.324923
0.281500	-18.414050
0.282000	-18.033193
0.282500	-17.614009
0.283000	-17.757839
0.283500	-18.011358
0.284000	-18.001182
0.284500	-18.325373
0.285000	-18.058918
0.285500	-17.679354
0.286000	-17.240172
0.286500	-16.892151
0.287000	-17.091896
0.287500	-16.949189
0.288000	-16.921646
0.288500	-17.911604
0.289000	-18.468369
0.289500	-18.543864
0.290000	-18.172187
0.290500	-17.755919
0.291000	-17.808092
0.291500	-18.088060
0.292000	-18.097860
0.292500	-18.356019
0.293000	-18.099716
0.293500	-17.601970
0.294000	-17.271267
0.294500	-16.915655
0.295000	-17.212847
0.295500	-17.050273
0.296000	-17.012614
0.296500	-17.988197
0.297000	-18.596408
0.297500	-18.684712
0.298000	-18.311762
0.298500	-17.908736
0.299000	-17.831349
0.299500	-18.179173
0.300000	-18.159753
0.300500	-18.430243
0.301000	-18.170874
0.301500	-17.604376
0.302000	-17.362151
0.302500	-17.013902
0.303000	-17.406475
0.303500	-17.214696
0.304000	-17.193478
0.304500	-18.146899
0.305000	-18.756384
0.305500	-18.883310
0.306000	-18.487176
0.306500	-18.133921
0.307000	-17.917574
0.307500	-18.354029
0.308000	-18.301618
0.308500	-18.622723
0.309000	-18.343247
0.309500	-17.781442
0.310000	-17.551257
0.310500	-17.195483
0.311000	-17.551492
0.311500	-17.374865
0.312000	-17.368515
0.312500	-18.310391
0.313000	-18.881908
0.313500	-19.026024
0.314000	-18.603852
0.314500	-18.271378
0.315000	-17.982035
0.315500	-18.493922
0.316000	-18.420829
0.316500	-18.875063
0.317000	-18.574033
0.317500	-18.077660
0.318000	-17.798977
0.318500	-17.434543
0.319000	-17.654720
0.319500	-17.566437
0.320000	-17.551266
0.320500	-18.479505
0.321000	-19.020370
0.321500	-19.180798
0.322000	-18.714582
0.322500	-18.359167
0.323000	-18.110101
0.323500	-18.647913
0.324000	-18.580580
0.324500	-19.154055
0.325000	-18.825479
0.325500	-18.404302
0.326000	-18.054506
0.326500	-17.685119
0.327000	-17.676031
0.327500	-17.694046
0.328000	-17.661013
0.328500	-18.551073
0.329000	-19.084562
0.329500	-19.221395
0.330000	-18.711991
0.330500	-18.304855
0.331000	-18.166521
0.331500	-18.752307
0.332000	-18.706345
0.332500	-19.349772
0.333000	-18.989701
0.333500	-18.586447
0.334000	-18.172828
0.334500	-17.802981
0.335000	-17.629591
0.335500	-17.715814
0.336000	-17.660518
0.336500	-18.514489
0.337000	-19.105370
0.337500	-19.250004
0.338000	-18.732039
0.338500	-18.271265
0.339000	-18.232084
0.339500	-18.823953
0.340000	-18.795965
0.340500	-19.406557
0.341000	-19.049688
0.341500	-18.597481
0.342000	-18.173069
0.342500	-17.827305
0.343000	-17.652632
0.343500	-17.728895
0.344000	-17.666653
0.344500	-18.516602
0.345000	-19.191895
0.345500	-19.373685
0.346000	-18.847194
0.346500	-18.354811
0.347000	-18.347461
0.347500	-18.950244
0.348000	-18.939397
0.348500	-19.467986
0.349000	-19.112099
0.349500	-18.568565
0.350000	-18.170248
0.350500	-17.847875
0.351000	-17.836498
0.351500	-17.812378
0.352000	-17.767842
0.352500	-18.619202
0.353000	-19.378458
0.353500	-19.590729
0.354000	-19.083271
0.354500	-18.595899
0.355000	-18.543939
0.355500	-19.103014
0.356000	-19.140606
0.356500	-19.540928
0.357000	-19.226787
0.357500	-18.631837
0.358000	-18.262315
0.358500	-17.955864
0.359000	-18.154053
0.359500	-18.005214
0.360000	-17.982459
0.360500	-18.885736
0.361000	-19.681915
0.361500	-19.883021
0.362000	-19.418711
0.362500	-18.955592
0.363000	-18.819997
0.363500	-19.331221
0.364000	-19.458664
0.364500	-19.800023
0.365000	-19.490914
0.365500	-18.915207
0.366000	-18.536181
0.366500	-18.220450
0.367000	-18.521501
0.367500	-18.277091
0.368000	-18.224026
0.368500	-19.208786
0.369000	-19.952826
0.369500	-20.076402
0.370000	-19.646600
0.370500	-19.202722
0.371000	-19.007870
0.371500	-19.481949
0.372000	-19.759415
0.372500	-20.103575
0.373000	-19.791011
0.373500	-19.296709
0.374000	-18.882885
0.374500	-18.552107
0.375000	-18.770875
0.375500	-18.516249
0.376000	-18.447917
0.376500	-19.500633
0.377000	-20.079561
0.377500	-20.087835
0.378000	-19.672622
0.378500	-19.208595
0.379000	-19.033666
0.379500	-19.528531
0.380000	-19.923289
0.380500	-20.304394
0.381000	-19.963825
0.381500	-19.556885
0.382000	-19.132469
0.382500	-18.778451
0.383000	-18.748221
0.383500	-18.610825
0.384000	-18.513252
0.384500	-19.550844
0.385000	-19.911324
0.385500	-19.876032
0.386000	-19.445143
0.386500	-18.949144
0.387000	-18.870171
0.387500	-19.442538
0.388000	-19.860623
0.388500	-20.265738
0.389000	-19.907681
0.389500	-19.534996
0.390000	-19.179521
0.390500	-18.811944
0.391000	-18.537226
0.391500	-18.585244
0.392000	-18.489993
0.392500	-19.483655
0.393000	-19.682990
0.393500	-19.725846
0.394000	-19.276166
0.394500	-18.752445
0.395000	-18.758211
0.395500	-19.408651
0.396000	-19.720450
0.396500	-20.089323
0.397000	-19.740717
0.397500	-19.359788
0.398000	-19.124338
0.398500	-18.785128
0.399000	-18.396717
0.399500	-18.605510
0.400000	-18.525374
0.400500	-19.399991
0.401000	-19.556036
0.401500	-19.783124
0.402000	-19.321874
0.402500	-18.797679
0.403000	-18.857572
0.403500	-19.563276
0.404000	-19.704934
0.404500	-19.993265
0.405000	-19.691494
0.405500	-19.259692
0.406000	-19.151689
0.406500	-18.874154
0.407000	-18.523612
0.407500	-18.807652
0.408000	-18.737306
0.408500	-19.480551
0.409000	-19.701939
0.409500	-20.166353
0.410000	-19.729403
0.410500	-19.244201
0.411000	-19.290341
0.411500	-19.965282
0.412000	-19.937036
0.412500	-20.162045
0.413000	-19.917124
0.413500	-19.435657
0.414000	-19.416607
0.414500	-19.200150
0.415000	-19.000524
0.415500	-19.268383
0.416000	-19.165749
0.416500	-19.771438
0.417000	-20.157583
0.417500	-20.817703
0.418000	-20.423535
0.418500	-19.997680
0.419000	-19.932445
0.419500	-20.436098
0.420000	-20.306023
0.420500	-20.516934
0.421000	-20.338268
0.421500	-19.830100
0.422000	-19.810564
0.422500	-19.635128
0.423000	-19.588673
0.423500	-19.699181
0.424000	-19.540833
0.424500	-20.038592
0.425000	-20.638789
0.425500	-21.362052
0.426000	-20.989978
0.426500	-20.596589
0.427000	-20.376270
0.427500	-20.601320
0.428000	-20.451905
0.428500	-20.759454
0.429000	-20.601871
0.429500	-20.064520
0.430000	-19.928421
0.430500	-19.735816
0.431000	-19.784659
0.431500	-19.691856
0.432000	-19.477937
0.432500	-20.006353
0.433000	-20.731149
0.433500	-21.331132
0.434000	-20.968713
0.434500	-20.549734
0.435000	-20.179223
0.435500	-20.187851
0.436000	-20.091176
0.436500	-20.595686
0.437000	-20.400541
0.437500	-19.838425
0.438000	-19.563434
0.438500	-19.281128
0.439000	-19.317478
0.439500	-19.134891
0.440000	-18.939653
0.440500	-19.598519
0.441000	-20.254428
0.441500	-20.664438
0.442000	-20.265845
0.442500	-19.790405
0.443000	-19.427726
0.443500	-19.418554
0.444000	-19.397377
0.444500	-20.068236
0.445000	-19.787630
0.445500	-19.206912
0.446000	-18.862558
0.446500	-18.494117
0.447000	-18.510337
0.447500	-18.409159
0.448000	-18.293636
0.448500	-19.164490
0.449000	-19.689795
0.449500	-20.015566
0.450000	-19.598246
0.450500	-19.080861
0.451000	-18.792736
0.451500	-18.882358
0.452000	-18.892930
0.452500	-19.661810
0.453000	-19.336194
0.453500	-18.757160
0.454000	-18.426226
0.454500	-18.011044
0.455000	-18.033945
0.455500	-18.071776
0.456000	-18.051834
0.456500	-19.128830
0.457000	-19.506461
0.457500	-19.858555
0.458000	-19.436700
0.458500	-18.918250
0.459000	-18.727848
0.459500	-18.951872
0.460000	-18.985858
0.460500	-19.805223
0.461000	-19.456549
0.461500	-18.891299
0.462000	-18.615653
0.462500	-18.200600
0.463000	-18.260874
0.463500	-18.437814
0.464000	-18.497573
0.464500	-19.720051
0.465000	-20.013215
0.465500	-20.431072
0.466000	-20.029223
0.466500	-19.522445
0.467000	-19.413204
0.467500	-19.766700
0.468000	-19.819163
0.468500	-20.672736
0.469000	-20.325771
0.469500	-19.783629
0.470000	-19.576728
0.470500	-19.173692
0.471000	-19.278491
0.471500	-19.579920
0.472000	-19.710335
0.472500	-21.079202
0.473000	-21.315977
0.473500	-21.835252
0.474000	-21.457224
0.474500	-20.977703
0.475000	-20.936889
0.475500	-21.391572
0.476000	-21.466863
0.476500	-22.370271
0.477000	-22.046207
0.477500	-21.529514
0.478000	-21.397590
0.478500	-21.022734
0.479000	-21.185455
0.479500	-21.601644
0.480000	-21.810332
0.480500	-23.327225
0.481000	-23.559024
0.481500	-24.197936
0.482000	-23.865891
0.482500	-23.427041
0.483000	-23.473208
0.483500	-24.055212
0.484000	-24.189917
0.484500	-25.187204
0.485000	-24.908438
0.485500	-24.443379
0.486000	-24.399909
0.486500	-24.077421
0.487000	-24.328864
0.487500	-24.872451
0.488000	-25.184315
0.488500	-26.898194
0.489000	-27.209566
0.489500	-28.040877
0.490000	-27.806568
0.490500	-27.466974
0.491000	-27.649810
0.491500	-28.436906
0.492000	-28.719421
0.492500	-29.964865
0.493000	-29.838188
0.493500	-29.514194
0.494000	-29.682188
0.494500	-29.522686
0.495000	-30.006231
0.495500	-30.859162
0.496000	-31.442723
0.496500	-33.653366
0.497000	-34.310248
0.497500	-35.790295
0.498000	-35.968584
0.498500	-36.041645
0.499000	-36.806001
0.499500	-38.489557
0.500000	-39.657392
0.500500	-42.629039
0.501000	-43.827639
0.501500	-44.723823
0.502000	-46.958371
0.502500	-48.445918
0.503000	-50.326590
0.503500	-49.814944
0.504000	-47.387438
0.504500	-45.047204
0.505000	-42.968331
0.505500	-41.314513
0.506000	-39.609192
0.506500	-38.027824
0.507000	-36.824882
0.507500	-36.015027
0.508000	-35.014908
0.508500	-34.606555
0.509000	-33.514717
0.509500	-32.372085
0.510000	-31.562683
0.510500	-30.613780
0.511000	-30.125028
0.511500	-29.892530
0.512000	-29.497576
0.512500	-30.154118
0.513000	-29.704207
0.513500	-29.611617
0.514000	-28.764290
0.514500	-27.866201
0.515000	-27.378194
0.515500	-27.318819
0.516000	-26.877505
0.516500	-27.116033
0.517000	-26.372656
0.517500	-25.503274
0.518000	-24.989304
0.518500	-24.272020
0.519000	-24.054058
0.519500	-24.080843
0.520000	-23.916042
0.520500	-24.892938
0.521000	-24.681834
0.521500	-24.834850
0.522000	-24.141453
0.522500	-23.366771
0.523000	-23.023504
0.523500	-23.137353
0.524000	-22.856679
0.524500	-23.297233
0.525000	-22.665042
0.525500	-21.886650
0.526000	-21.464690
0.526500	-20.825814
0.527000	-20.689207
0.527500	-20.791912
0.528000	-20.698000
0.528500	-21.787134
0.529000	-21.709110
0.529500	-21.954554
0.530000	-21.346734
0.530500	-20.648451
0.531000	-20.376392
0.531500	-20.561987
0.532000	-20.380931
0.532500	-20.971633
0.533000	-20.423962
0.533500	-19.704877
0.534000	-19.330789
0.534500	-18.759584
0.535000	-18.687718
0.535500	-18.810145
0.536000	-18.761652
0.536500	-19.893276
0.537000	-19.959746
0.537500	-20.259992
0.538000	-19.716072
0.538500	-19.073514
0.539000	-18.841189
0.539500	-19.058040
0.540000	-18.975731
0.540500	-19.684866
0.541000	-19.214330
0.541500	-18.555633
0.542000	-18.216219
0.542500	-17.705307
0.543000	-17.676494
0.543500	-17.792511
0.544000	-17.774621
0.544500	-18.911915
0.545000	-19.148856
0.545500	-19.479669
0.546000	-19.006528
0.546500	-18.437056
0.547000	-18.224489
0.547500	-18.441418
0.548000	-18.443091
0.548500	-19.256848
0.549000	-18.886441
0.549500	-18.287868
0.550000	-17.972287
0.550500	-17.541405
0.551000	-17.571560
0.551500	-17.636252
0.552000	-17.612824
0.552500	-18.704059
0.553000	-19.157524
0.553500	-19.538108
0.554000	-19.143812
0.554500	-18.644627
0.555000	-18.421429
0.555500	-18.586062
0.556000	-18.657069
0.556500	-19.542255
0.557000	-19.281151
0.557500	-18.742907
0.558000	-18.448165
0.558500	-18.099479
0.559000	-18.184587
0.559500	-18.168872
0.560000	-18.114026
0.560500	-19.067843
0.561000	-19.728419
0.561500	-20.190516
0.562000	-19.862225
0.562500	-19.434299
0.563000	-19.167371
0.563500	-19.268757
0.564000	-19.343545
0.564500	-20.140428
0.565000	-19.962822
0.565500	-19.456519
0.566000	-19.208977
0.566500	-18.955725
0.567000	-19.076784
0.567500	-18.979739
0.568000	-18.862338
0.568500	-19.610106
0.569000	-20.400368
0.569500	-20.988950
0.570000	-20.676033
0.570500	-20.300555
0.571000	-19.971613
0.571500	-20.039425
0.572000	-20.014731
0.572500	-20.585507
0.573000	-20.441549
0.573500	-19.906919
0.574000	-19.716793
0.574500	-19.526793
0.575000	-19.610781
0.575500	-19.507604
0.576000	-19.318052
0.576500	-19.863408
0.577000	-20.586479
0.577500	-21.261560
0.578000	-20.898094
0.578500	-20.490876
0.579000	-20.203560
0.579500	-20.386633
0.580000	-20.235409
0.580500	-20.527512
0.581000	-20.342417
0.581500	-19.780978
0.582000	-19.676050
0.582500	-19.470130
0.583000	-19.425205
0.583500	-19.459815
0.584000	-19.259653
0.584500	-19.718137
0.585000	-20.225035
0.585500	-20.888280
0.586000	-20.445962
0.586500	-19.977875
0.587000	-19.809292
0.587500	-20.205810
0.588000	-20.024794
0.588500	-20.172688
0.589000	-19.915665
0.589500	-19.361192
0.590000	-19.296329
0.590500	-19.050488
0.591000	-18.845271
0.591500	-19.026369
0.592000	-18.864143
0.592500	-19.421605
0.593000	-19.698459
0.593500	-20.229046
0.594000	-19.746212
0.594500	-19.223375
0.595000	-19.182166
0.595500	-19.779122
0.596000	-19.705700
0.596500	-19.892277
0.597000	-19.597356
0.597500	-19.095808
0.598000	-19.011029
0.598500	-18.721460
0.599000	-18.375551
0.599500	-18.622697
0.600000	-18.516064
0.600500	-19.226947
0.601000	-19.389765
0.601500	-19.744506
0.602000	-19.266966
0.602500	-18.726748
0.603000	-18.763926
0.603500	-19.470162
0.604000	-19.596594
0.604500	-19.896133
0.605000	-19.577179
0.605500	-19.151701
0.606000	-18.999047
0.606500	-18.674809
0.607000	-18.281988
0.607500	-18.507854
0.608000	-18.418941
0.608500	-19.296492
0.609000	-19.460380
0.609500	-19.628719
0.610000	-19.172946
0.610500	-18.641564
0.611000	-18.678134
0.611500	-19.351867
0.612000	-19.677197
0.612500	-20.080996
0.613000	-19.751362
0.613500	-19.400606
0.614000	-19.129547
0.614500	-18.786615
0.615000	-18.465569
0.615500	-18.565801
0.616000	-18.484503
0.616500	-19.511723
0.617000	-19.767685
0.617500	-19.789116
0.618000	-19.371323
0.618500	-18.870204
0.619000	-18.820223
0.619500	-19.422817
0.620000	-19.850193
0.620500	-20.270678
0.621000	-19.918391
0.621500	-19.560594
0.622000	-19.167749
0.622500	-18.807731
0.623000	-18.709740
0.623500	-18.622384
0.624000	-18.530798
0.624500	-19.575072
0.625000	-19.995730
0.625500	-19.971837
0.626000	-19.550746
0.626500	-19.077286
0.627000	-18.936055
0.627500	-19.440710
0.628000	-19.831114
0.628500	-20.194877
0.629000	-19.851251
0.629500	-19.405291
0.630000	-18.965218
0.630500	-18.600592
0.631000	-18.751928
0.631500	-18.504116
0.632000	-18.414030
0.632500	-19.432265
0.633000	-20.037550
0.633500	-20.070445
0.634000	-19.640522
0.634500	-19.175560
0.635000	-18.961913
0.635500	-19.400263
0.636000	-19.654544
0.636500	-19.945101
0.637000	-19.593313
0.637500	-19.036932
0.638000	-18.602003
0.638500	-18.250944
0.639000	-18.514413
0.639500	-18.229709
0.640000	-18.150659
0.640500	-19.089370
0.641000	-19.813693
0.641500	-19.949956
0.642000	-19.481072
0.642500	-18.997091
0.643000	-18.803851
0.643500	-19.269262
0.644000	-19.373425
0.644500	-19.664676
0.645000	-19.317682
0.645500	-18.699503
0.646000	-18.302514
0.646500	-17.965710
0.647000	-18.183303
0.647500	-17.972856
0.648000	-17.914341
0.648500	-18.768963
0.649000	-19.517361
0.649500	-19.688577
0.650000	-19.178916
0.650500	-18.670386
0.651000	-18.558871
0.651500	-19.067953
0.652000	-19.089769
0.652500	-19.477574
0.653000	-19.136821
0.653500	-18.540718
0.654000	-18.154693
0.654500	-17.827709
0.655000	-17.853927
0.655500	-17.789578
0.656000	-17.734508
0.656500	-18.548771
0.657000	-19.268750
0.657500	-19.439686
0.658000	-18.906839
0.658500	-18.399680
0.659000	-18.377233
0.659500	-18.958020
0.660000	-18.946889
0.660500	-19.463574
0.661000	-19.112905
0.661500	-18.596613
0.662000	-18.189642
0.662500	-17.854226
0.663000	-17.713961
0.663500	-17.761207
0.664000	-17.690942
0.664500	-18.525545
0.665000	-19.176332
0.665500	-19.318253
0.666000	-18.784512
0.666500	-18.301342
0.667000	-18.269558
0.667500	-18.867281
0.668000	-18.845352
0.668500	-19.457891
0.669000	-19.097191
0.669500	-18.668945
0.670000	-18.247452
0.670500	-17.889559
0.671000	-17.699655
0.671500	-17.796766
0.672000	-17.738590
0.672500	-18.590579
0.673000	-19.152497
0.673500	-19.274509
0.674000	-18.749238
0.674500	-18.320693
0.675000	-18.203324
0.675500	-18.776778
0.676000	-18.726878
0.676500	-19.341972
0.677000	-18.967704
0.677500	-18.556929
0.678000	-18.148600
0.678500	-17.773182
0.679000	-17.702886
0.679500	-17.743488
0.680000	-17.709084
0.680500	-18.595813
0.681000	-19.109142
0.681500	-19.247768
0.682000	-18.756968
0.682500	-18.382155
0.683000	-18.160116
0.683500	-18.661345
0.684000	-18.571784
0.684500	-19.100038
0.685000	-18.745734
0.685500	-18.280766
0.686000	-17.938612
0.686500	-17.553889
0.687000	-17.704674
0.687500	-17.621344
0.688000	-17.597860
0.688500	-18.500213
0.689000	-19.010841
0.689500	-19.147795
0.690000	-18.686026
0.690500	-18.339270
0.691000	-18.040976
0.691500	-18.516279
0.692000	-18.408300
0.692500	-18.817607
0.693000	-18.495779
0.693500	-17.954431
0.694000	-17.681087
0.694500	-17.303039
0.695000	-17.627251
0.695500	-17.448583
0.696000	-17.429776
0.696500	-18.344537
0.697000	-18.886177
0.697500	-19.007832
0.698000	-18.578158
0.698500	-18.219802
0.699000	-17.960232
0.699500	-18.381258
0.700000	-18.293306
0.700500	-18.586815
0.701000	-18.292469
0.701500	-17.714459
0.702000	-17.473786
0.702500	-17.109503
0.703000	-17.493467
0.703500	-17.282540
0.704000	-17.240123
0.704500	-18.173692
0.705000	-18.746678
0.705500	-18.843202
0.706000	-18.445226
0.706500	-18.053085
0.707000	-17.913914
0.707500	-18.258550
0.708000	-18.215090
0.708500	-18.460524
0.709000	-18.195530
0.709500	-17.640846
0.710000	-17.367639
0.710500	-17.011569
0.711000	-17.324008
0.711500	-17.143220
0.712000	-17.093785
0.712500	-18.051621
0.713000	-18.627787
0.713500	-18.690255
0.714000	-18.305546
0.714500	-17.883469
0.715000	-17.893847
0.715500	-18.179179
0.716000	-18.181985
0.716500	-18.439910
0.717000	-18.179971
0.717500	-17.718130
0.718000	-17.344036
0.718500	-16.989287
0.719000	-17.200957
0.719500	-17.043522
0.720000	-17.004813
0.720500	-17.966392
0.721000	-18.502568
0.721500	-18.562461
0.722000	-18.170042
0.722500	-17.746477
0.723000	-17.865339
0.723500	-18.115496
0.724000	-18.100080
0.724500	-18.406164
0.725000	-18.132689
0.725500	-17.792044
0.726000	-17.302952
0.726500	-16.951588
0.727000	-17.105123
0.727500	-16.957630
0.728000	-16.944043
0.728500	-17.881262
0.729000	-18.376534
0.729500	-18.460197
0.730000	-18.057957
0.730500	-17.647265
0.731000	-17.769273
0.731500	-18.022469
0.732000	-17.952600
0.732500	-18.336036
0.733000	-18.026454
0.733500	-17.773318
0.734000	-17.190558
0.734500	-16.869612
0.735000	-17.034822
0.735500	-16.858290
0.736000	-16.869145
0.736500	-17.763780
0.737000	-18.271374
0.737500	-18.378615
0.738000	-17.945797
0.738500	-17.557730
0.739000	-17.629943
0.739500	-17.921368
0.740000	-17.798607
0.740500	-18.223259
0.741000	-17.901257
0.741500	-17.653835
0.742000	-17.045794
0.742500	-16.747446
0.743000	-16.974820
0.743500	-16.765706
0.744000	-16.770030
0.744500	-17.629879
0.745000	-18.218943
0.745500	-18.322039
0.746000	-17.864528
0.746500	-17.467048
0.747000	-17.462008
0.747500	-17.791518
0.748000	-17.654938
0.748500	-18.088064
0.749000	-17.743013
0.749500	-17.468128
0.750000	-16.886606
0.750500	-16.605736
0.751000	-16.874612
0.751500	-16.672779
0.752000	-16.628337
0.752500	-17.496035
0.753000	-18.164543
0.753500	-18.238575
0.754000	-17.784347
0.754500	-17.365543
0.755000	-17.343243
0.755500	-17.665222
0.756000	-17.551438
0.756500	-17.960773
0.757000	-17.604115
0.757500	-17.288951
0.758000	-16.737770
0.758500	-16.438145
0.759000	-16.696974
0.759500	-16.550554
0.760000	-16.445615
0.760500	-17.360463
0.761000	-18.054799
0.761500	-18.106457
0.762000	-17.680263
0.762500	-17.257615
0.763000	-17.291011
0.763500	-17.565626
0.764000	-17.508650
0.764500	-17.872411
0.765000	-17.512578
0.765500	-17.190185
0.766000	-16.650582
0.766500	-16.301212
0.767000	-16.532593
0.767500	-16.444985
0.768000	-16.324551
0.768500	-17.286671
0.769000	-17.926814
0.769500	-17.983353
0.770000	-17.583416
0.770500	-17.156599
0.771000	-17.269020
0.771500	-17.488572
0.772000	-17.479420
0.772500	-17.805211
0.773000	-17.452162
0.773500	-17.154897
0.774000	-16.595991
0.774500	-16.193497
0.775000	-16.409780
0.775500	-16.342019
0.776000	-16.263409
0.776500	-17.244717
0.777000	-17.787530
0.777500	-17.865972
0.778000	-17.486682
0.778500	-17.068870
0.779000	-17.228359
0.779500	-17.440059
0.780000	-17.422165
0.780500	-17.706219
0.781000	-17.360494
0.781500	-17.088807
0.782000	-16.513124
0.782500	-16.118079
0.783000	-16.354748
0.783500	-16.256036
0.784000	-16.227021
0.784500	-17.201095
0.785000	-17.660285
0.785500	-17.728833
0.786000	-17.348456
0.786500	-16.949446
0.787000	-17.081775
0.787500	-17.366367
0.788000	-17.339779
0.788500	-17.594953
0.789000	-17.266318
0.789500	-16.992464
0.790000	-16.414514
0.790500	-16.064208
0.791000	-16.310916
0.791500	-16.155240
0.792000	-16.168351
0.792500	-17.135619
0.793000	-17.638860
0.793500	-17.642707
0.794000	-17.254711
0.794500	-16.845050
0.795000	-16.904847
0.795500	-17.298920
0.796000	-17.253387
0.796500	-17.496817
0.797000	-17.173992
0.797500	-16.883466
0.798000	-16.336240
0.798500	-16.056953
0.799000	-16.276397
0.799500	-16.101297
0.800000	-16.074691
0.800500	-17.047624
0.801000	-17.676546
0.801500	-17.555706
0.802000	-17.157724
0.802500	-16.713672
0.803000	-16.716760
0.803500	-17.178201
0.804000	-17.128064
0.804500	-17.378060
0.805000	-17.054920
0.805500	-16.735270
0.806000	-16.242926
0.806500	-16.028569
0.807000	-16.178856
0.807500	-16.034032
0.808000	-15.932144
0.808500	-16.936529
0.809000	-17.710802
0.809500	-17.487327
0.810000	-17.089550
0.810500	-16.609367
0.811000	-16.611298
0.811500	-17.075440
0.812000	-17.025602
0.812500	-17.288055
0.813000	-16.966015
0.813500	-16.636519
0.814000	-16.180273
0.814500	-15.947012
0.815000	-16.023568
0.815500	-15.931470
0.816000	-15.798320
0.816500	-16.803619
0.817000	-17.655586
0.817500	-17.388968
0.818000	-17.004790
0.818500	-16.508893
0.819000	-16.595486
0.819500	-16.972144
0.820000	-16.919054
0.820500	-17.181873
0.821000	-16.853764
0.821500	-16.536179
0.822000	-16.093404
0.822500	-15.798994
0.823000	-15.863333
0.823500	-15.816158
0.824000	-15.728070
0.824500	-16.714766
0.825000	-17.521549
0.825500	-17.306588
0.826000	-16.932256
0.826500	-16.458921
0.827000	-16.659598
0.827500	-16.911336
0.828000	-16.829313
0.828500	-17.093431
0.829000	-16.759602
0.829500	-16.450085
0.830000	-15.990076
0.830500	-15.620220
0.831000	-15.753418
0.831500	-15.682970
0.832000	-15.677409
0.832500	-16.623617
0.833000	-17.291969
0.833500	-17.182234
0.834000	-16.818212
0.834500	-16.406665
0.835000	-16.690919
0.835500	-16.860605
0.836000	-16.771264
0.836500	-17.028116
0.837000	-16.672290
0.837500	-16.364886
0.838000	-15.879429
0.838500	-15.495118
0.839000	-15.719402
0.839500	-15.607431
0.840000	-15.649726
0.840500	-16.599118
0.841000	-17.172247
0.841500	-17.125959
0.842000	-16.747468
0.842500	-16.384102
0.843000	-16.664936
0.843500	-16.820547
0.844000	-16.756852
0.844500	-16.979147
0.845000	-16.595174
0.845500	-16.275847
0.846000	-15.773574
0.846500	-15.451764
0.847000	-15.720107
0.847500	-15.587128
0.848000	-15.559263
0.848500	-16.571956
0.849000	-17.130032
0.849500	-17.060895
0.850000	-16.650477
0.850500	-16.312368
0.851000	-16.523135
0.851500	-16.732463
0.852000	-16.731243
0.852500	-16.898215
0.853000	-16.494757
0.853500	-16.165536
0.854000	-15.674359
0.854500	-15.464562
0.855000	-15.664567
0.855500	-15.599650
0.856000	-15.414343
0.856500	-16.545520
0.857000	-17.191636
0.857500	-17.046446
0.858000	-16.589483
0.858500	-16.227854
0.859000	-16.342500
0.859500	-16.631461
0.860000	-16.738027
0.860500	-16.817158
0.861000	-16.405509
0.861500	-16.075600
0.862000	-15.612936
0.862500	-15.494549
0.863000	-15.538483
0.863500	-15.584820
0.864000	-15.275081
0.864500	-16.470800
0.865000	-17.215240
0.865500	-17.021704
0.866000	-16.530518
0.866500	-16.116356
0.867000	-16.194267
0.867500	-16.536520
0.868000	-16.734309
0.868500	-16.727417
0.869000	-16.328422
0.869500	-16.020029
0.870000	-15.585940
0.870500	-15.462132
0.871000	-15.378005
0.871500	-15.500026
0.872000	-15.219981
0.872500	-16.348276
0.873000	-17.118006
0.873500	-16.964383
0.874000	-16.470326
0.874500	-16.021649
0.875000	-16.154501
0.875500	-16.460457
0.876000	-16.692826
0.876500	-16.627834
0.877000	-16.254010
0.877500	-15.980341
0.878000	-15.569070
0.878500	-15.360801
0.879000	-15.268097
0.879500	-15.365798
0.880000	-15.294167
0.880500	-16.251135
0.881000	-16.942703
0.881500	-16.886619
0.882000	-16.410484
0.882500	-15.950986
0.883000	-16.189335
0.883500	-16.407404
0.884000	-16.620767
0.884500	-16.538896
0.885000	-16.182379
0.885500	-15.923554
0.886000	-15.526679
0.886500	-15.214583
0.887000	-15.235040
0.887500	-15.221411
0.888000	-15.425736
0.888500	-16.190830
0.889000	-16.769456
0.889500	-16.784718
0.890000	-16.339844
0.890500	-15.893800
0.891000	-16.279539
0.891500	-16.367102
0.892000	-16.533696
0.892500	-16.488901
0.893000	-16.124740
0.893500	-15.851895
0.894000	-15.464852
0.894500	-15.104773
0.895000	-15.285418
0.895500	-15.156634
0.896000	-15.492795
0.896500	-16.201967
0.897000	-16.710333
0.897500	-16.712531
0.898000	-16.287796
0.898500	-15.864925
0.899000	-16.359038
0.899500	-16.303945
0.900000	-16.426227
0.900500	-16.451468
0.901000	-16.042072
0.901500	-15.748648
0.902000	-15.373209
0.902500	-15.050899
0.903000	-15.339055
0.903500	-15.180854
0.904000	-15.373065
0.904500	-16.254406
0.905000	-16.762332
0.905500	-16.663582
0.906000	-16.241335
0.906500	-15.824636
0.907000	-16.379279
0.907500	-16.230957
0.908000	-16.355548
0.908500	-16.438777
0.909000	-15.970506
0.909500	-15.653082
0.910000	-15.286738
0.910500	-15.039884
0.911000	-15.308597
0.911500	-15.260441
0.912000	-15.110966
0.912500	-16.305259
0.913000	-16.838255
0.913500	-16.641969
0.914000	-16.194819
0.914500	-15.764304
0.915000	-16.350265
0.915500	-16.157546
0.916000	-16.334976
0.916500	-16.440128
0.917000	-15.918167
0.917500	-15.600839
0.918000	-15.230235
0.918500	-15.043697
0.919000	-15.204009
0.919500	-15.326962
0.920000	-14.893090
0.920500	-16.313503
0.921000	-16.830336
0.921500	-16.624544
0.922000	-16.139009
0.922500	-15.691083
0.923000	-16.288898
0.923500	-16.101592
0.924000	-16.353834
0.924500	-16.415965
0.925000	-15.864674
0.925500	-15.569884
0.926000	-15.182316
0.926500	-14.995617
0.927000	-15.061417
0.927500	-15.303813
0.928000	-14.882656
0.928500	-16.260637
0.929000	-16.684839
0.929500	-16.597139
0.930000	-16.073306
0.930500	-15.618293
0.931000	-16.216216
0.931500	-16.070403
0.932000	-16.423372
0.932500	-16.377298
0.933000	-15.829976
0.933500	-15.565458
0.934000	-15.153332
0.934500	-14.922139
0.935000	-14.972740
0.935500	-15.200767
0.936000	-15.146086
0.936500	-16.185006
0.937000	-16.501622
0.937500	-16.566011
0.938000	-16.013607
0.938500	-15.573551
0.939000	-16.162812
0.939500	-16.052127
0.940000	-16.508378
0.940500	-16.333045
0.941000	-15.805344
0.941500	-15.560682
0.942000	-15.126771
0.942500	-14.857671
0.943000	-14.978622
0.943500	-15.082091
0.944000	-15.599425
0.944500	-16.115839
0.945000	-16.403033
0.945500	-16.535132
0.946000	-15.967466
0.946500	-15.561874
0.947000	-16.120479
0.947500	-16.019224
0.948000	-16.556446
0.948500	-16.273854
0.949000	-15.754720
0.949500	-15.507707
0.950000	-15.070082
0.950500	-14.815465
0.951000	-15.023637
0.951500	-15.000737
0.952000	-15.978362
0.952500	-16.073536
0.953000	-16.438006
0.953500	-16.509581
0.954000	-15.936387
0.954500	-15.571952
0.955000	-16.097100
0.955500	-15.980727
0.956000	-16.559422
0.956500	-16.236044
0.957000	-15.712283
0.957500	-15.445773
0.958000	-15.018440
0.958500	-14.813488
0.959000	-15.063032
0.959500	-15.020294
0.960000	-16.044557
0.960500	-16.070287
0.961000	-16.577107
0.961500	-16.474218
0.962000	-15.898644
0.962500	-15.564374
0.963000	-16.070534
0.963500	-15.932651
0.964000	-16.489140
0.964500	-16.192961
0.965000	-15.655864
0.965500	-15.372990
0.966000	-14.963752
0.966500	-14.798513
0.967000	-15.021994
0.967500	-15.079733
0.968000	-15.778142
0.968500	-16.095204
0.969000	-16.701157
0.969500	-16.440095
0.970000	-15.864463
0.970500	-15.530394
0.971000	-16.051722
0.971500	-15.897047
0.972000	-16.397375
0.972500	-16.165446
0.973000	-15.618247
0.973500	-15.338456
0.974000	-14.939044
0.974500	-14.767772
0.975000	-14.929642
0.975500	-15.141047
0.976000	-15.443110
0.976500	-16.156876
0.977000	-16.709909
0.977500	-16.418889
0.978000	-15.849593
0.978500	-15.484707
0.979000	-16.039819
0.979500	-15.893718
0.980000	-16.325930
0.980500	-16.137666
0.981000	-15.597830
0.981500	-15.335750
0.982000	-14.922477
0.982500	-14.702236
0.983000	-14.829100
0.983500	-15.130377
0.984000	-15.283002
0.984500	-16.217378
0.985000	-16.580728
0.985500	-16.381071
0.986000	-15.818865
0.986500	-15.418950
0.987000	-16.012164
0.987500	-15.886048
0.988000	-16.316367
0.988500	-16.119497
0.989000	-15.588742
0.989500	-15.345124
0.990000	-14.911327
0.990500	-14.647656
0.991000	-14.803121
0.991500	-15.075057
0.992000	-15.416184
0.992500	-16.275575
0.993000	-16.433506
0.993500	-16.360119
0.994000	-15.800445
0.994500	-15.387336
0.995000	-15.980083
0.995500	-15.871875
0.996000	-16.365959
0.996500	-16.106896
0.997000	-15.583357
0.997500	-15.352714
0.998000	-14.903369
0.998500	-14.644738
0.999000	-14.864827
0.999500	-15.031370
1.000000	-15.791152
1.000500	-16.342912
1.001000	-16.407997
1.001500	-16.385680
1.002000	-15.818177
1.002500	-15.432297
1.003000	-15.976009
1.003500	-15.854422
1.004000	-16.476161
1.004500	-16.117169
1.005000	-15.574890
1.005500	-15.331093
1.006000	-14.879279
1.006500	-14.667204
1.007000	-14.932400
1.007500	-15.003052
1.008000	-16.151212
1.008500	-16.334817
1.009000	-16.461719
1.009500	-16.388835
1.010000	-15.799345
1.010500	-15.491044
1.011000	-15.948178
1.011500	-15.809835
1.012000	-16.536750
1.012500	-16.093389
1.013000	-15.531682
1.013500	-15.273626
1.014000	-14.839375
1.014500	-14.681097
1.015000	-14.951578
1.015500	-15.013455


==> images/data/sysDistOverTimeSingleChannel-5.tsv <==
0.000000	-8.746149
0.000500	-9.447673
0.001000	-10.198508
0.001500	-11.010360
0.002000	-11.894919
0.002500	-12.864429
0.003000	-13.932044
0.003500	-15.108612
0.004000	-16.402492
0.004500	-17.815766
0.005000	-19.332158
0.005500	-20.925141
0.006000	-22.572587
0.006500	-24.252507
0.007000	-25.934767
0.007500	-27.578821
0.008000	-29.143929
0.008500	-30.574915
0.009000	-31.838718
0.009500	-32.926615
0.010000	-33.894928
0.010500	-34.803481
0.011000	-35.746709
0.011500	-36.846273
0.012000	-38.136466
0.012500	-39.675633
0.013000	-41.410394
0.013500	-43.060605
0.014000	-44.403966
0.014500	-45.255511
0.015000	-45.588080
0.015500	-45.589237
0.016000	-45.421600
0.016500	-45.281520
0.017000	-45.270365
0.017500	-45.410563
0.018000	-45.635970
0.018500	-45.930169
0.019000	-46.298584
0.019500	-46.664551
0.020000	-47.038890
0.020500	-47.454303
0.021000	-47.896413
0.021500	-48.393547
0.022000	-48.862509
0.022500	-49.421236
0.023000	-49.982374
0.023500	-50.473507
0.024000	-50.918934
0.024500	-51.306905
0.025000	-51.662900
0.025500	-52.014782
0.026000	-52.391068
0.026500	-52.894729
0.027000	-53.385039
0.027500	-53.906818
0.028000	-54.392601
0.028500	-54.631375
0.029000	-54.696467
0.029500	-54.699431
0.030000	-54.611653
0.030500	-54.521507
0.031000	-54.396636
0.031500	-54.292413
0.032000	-54.186883
0.032500	-54.066132
0.033000	-53.973174
0.033500	-53.983218
0.034000	-54.085369
0.034500	-54.330749
0.035000	-54.852104
0.035500	-55.593452
0.036000	-56.561312
0.036500	-57.691375
0.037000	-58.480626
0.037500	-58.791606
0.038000	-58.770124
0.038500	-58.512569
0.039000	-58.106825
0.039500	-57.744531
0.040000	-57.423922
0.040500	-57.209229
0.041000	-57.055823
0.041500	-56.921164
0.042000	-56.854516
0.042500	-56.964826
0.043000	-57.152806
0.043500	-57.407489
0.044000	-57.614631
0.044500	-57.762391
0.045000	-57.756236
0.045500	-57.570155
0.046000	-57.354784
0.046500	-57.135867
0.047000	-57.034187
0.047500	-56.885522
0.048000	-57.022824
0.048500	-57.024173
0.049000	-57.085537
0.049500	-57.101306
0.050000	-57.171147
0.050500	-57.238713
0.051000	-57.165526
0.051500	-57.146348
0.052000	-57.094418
0.052500	-56.898088
0.053000	-56.783855
0.053500	-56.769892
0.054000	-56.719018
0.054500	-56.751891
0.055000	-56.694992
0.055500	-56.705895
0.056000	-56.600077
0.056500	-56.555547
0.057000	-56.501483
0.057500	-56.466187
0.058000	-56.425362
0.058500	-56.403155
0.059000	-56.353504
0.059500	-56.230863
0.060000	-56.150588
0.060500	-56.079074
0.061000	-56.049281
0.061500	-56.015845
0.062000	-55.953996
0.062500	-55.894288
0.063000	-55.784806
0.063500	-55.715750
0.064000	-55.688355
0.064500	-55.618771
0.065000	-55.504477
0.065500	-55.421783
0.066000	-55.363359
0.066500	-55.413261
0.067000	-55.492290
0.067500	-55.484540
0.068000	-55.448435
0.068500	-55.452672
0.069000	-55.435654
0.069500	-55.411940
0.070000	-55.414559
0.070500	-55.431822
0.071000	-55.249136
0.071500	-55.304335
0.072000	-55.339630
0.072500	-55.346504
0.073000	-55.340827
0.073500	-55.372482
0.074000	-55.365765
0.074500	-55.423708
0.075000	-55.541451
0.075500	-55.683754
0.076000	-55.883961
0.076500	-56.132792
0.077000	-56.353747
0.077500	-56.517943
0.078000	-56.760567
0.078500	-57.018706
0.079000	-57.315227
0.079500	-57.475233
0.080000	-57.561369
0.080500	-57.710269
0.081000	-57.815409
0.081500	-57.972384
0.082000	-58.325183
0.082500	-58.576108
0.083000	-58.950560
0.083500	-59.427064
0.084000	-59.865283
0.084500	-60.302249
0.085000	-60.488732
0.085500	-60.692684
0.086000	-60.866508
0.086500	-60.946944
0.087000	-61.016783
0.087500	-61.269691
0.088000	-61.363863
0.088500	-61.503512
0.089000	-61.531267
0.089500	-61.307126
0.090000	-61.416712
0.090500	-61.973399
0.091000	-62.337320
0.091500	-62.780271
0.092000	-62.884078
0.092500	-62.832162
0.093000	-62.794836
0.093500	-62.406507
0.094000	-62.047083
0.094500	-61.552273
0.095000	-61.298943
0.095500	-60.778213
0.096000	-60.275119
0.096500	-59.815517
0.097000	-59.269732
0.097500	-58.538954
0.098000	-58.255571
0.098500	-58.207620
0.099000	-58.178067
0.099500	-57.937364
0.100000	-45.855792
0.100500	-45.854457
0.101000	-45.884309
0.101500	-45.934326
0.102000	-45.983566
0.102500	-46.008870
0.103000	-46.030096
0.103500	-46.076219
0.104000	-46.102000
0.104500	-46.107715
0.105000	-46.097724
0.105500	-46.069285
0.106000	-46.011878
0.106500	-45.941317
0.107000	-45.847801
0.107500	-45.732820
0.108000	-45.634410
0.108500	-45.520032
0.109000	-45.405591
0.109500	-45.282611
0.110000	-45.139631
0.110500	-44.979448
0.111000	-44.847554
0.111500	-44.717326
0.112000	-44.594141
0.112500	-44.468180
0.113000	-44.323190
0.113500	-44.198670
0.114000	-44.096020
0.114500	-43.996377
0.115000	-43.897824
0.115500	-43.811663
0.116000	-43.803730
0.116500	-43.801890
0.117000	-43.790784
0.117500	-43.798287
0.118000	-43.851822
0.118500	-43.904731
0.119000	-44.003654
0.119500	-44.085456
0.120000	-44.192665
0.120500	-44.307221
0.121000	-44.407862
0.121500	-44.534588
0.122000	-44.688935
0.122500	-44.843697
0.123000	-44.989942
0.123500	-45.201569
0.124000	-45.396765
0.124500	-45.644066
0.125000	-45.895373
0.125500	-46.162496
0.126000	-46.421891
0.126500	-46.658603
0.127000	-47.047177
0.127500	-47.347606
0.128000	-47.697923
0.128500	-48.055187
0.129000	-48.291671
0.129500	-48.622220
0.130000	-48.773983
0.130500	-48.943674
0.131000	-49.083749
0.131500	-49.157790
0.132000	-49.072943
0.132500	-49.049188
0.133000	-48.931931
0.133500	-48.740065
0.134000	-48.455328
0.134500	-48.165416
0.135000	-47.797777
0.135500	-47.406239
0.136000	-46.939453
0.136500	-46.514110
0.137000	-45.985259
0.137500	-45.571407
0.138000	-45.118540
0.138500	-44.688994
0.139000	-44.335541
0.139500	-43.948469
0.140000	-43.583477
0.140500	-43.221707
0.141000	-42.906532
0.141500	-42.618597
0.142000	-42.325042
0.142500	-42.081791
0.143000	-41.826479
0.143500	-41.634646
0.144000	-41.457021
0.144500	-41.264765
0.145000	-41.067249
0.145500	-40.882551
0.146000	-40.728269
0.146500	-40.615542
0.147000	-40.510228
0.147500	-40.434836
0.148000	-40.377718
0.148500	-40.335509
0.149000	-40.328309
0.149500	-40.363858
0.150000	-48.331596
0.150500	-48.142580
0.151000	-47.928777
0.151500	-47.543628
0.152000	-47.214163
0.152500	-46.812422
0.153000	-46.452160
0.153500	-46.079112
0.154000	-45.738195
0.154500	-45.471713
0.155000	-45.222039
0.155500	-44.967678
0.156000	-44.759517
0.156500	-44.578075
0.157000	-44.430022
0.157500	-44.336260
0.158000	-44.209492
0.158500	-44.133127
0.159000	-44.115160
0.159500	-44.084141
0.160000	-44.061701
0.160500	-44.056730
0.161000	-44.080505
0.161500	-44.086567
0.162000	-44.120969
0.162500	-44.171221
0.163000	-44.194634
0.163500	-44.248231
0.164000	-44.212722
0.164500	-44.256237
0.165000	-44.287965
0.165500	-44.337485
0.166000	-44.403417
0.166500	-44.480648
0.167000	-44.584831
0.167500	-44.699129
0.168000	-44.841985
0.168500	-44.949429
0.169000	-45.132725
0.169500	-45.340384
0.170000	-45.560185
0.170500	-45.762294
0.171000	-46.021455
0.171500	-46.256711
0.172000	-46.510565
0.172500	-46.669879
0.173000	-46.939684
0.173500	-47.215062
0.174000	-47.497642
0.174500	-47.752311
0.175000	-47.989054
0.175500	-48.423828
0.176000	-48.783195
0.176500	-49.043852
0.177000	-49.353994
0.177500	-49.508275
0.178000	-49.571770
0.178500	-49.610929
0.179000	-49.561762
0.179500	-49.385804
0.180000	-49.240746
0.180500	-48.921412
0.181000	-48.617718
0.181500	-48.241006
0.182000	-47.888791
0.182500	-47.487928
0.183000	-47.091250
0.183500	-46.717569
0.184000	-46.369621
0.184500	-46.033090
0.185000	-45.665212
0.185500	-45.308789
0.186000	-45.019861
0.186500	-44.729683
0.187000	-44.447511
0.187500	-44.159183
0.188000	-43.842879
0.188500	-43.545386
0.189000	-43.277354
0.189500	-43.028496
0.190000	-42.786978
0.190500	-42.594909
0.191000	-42.409826
0.191500	-42.255146
0.192000	-42.127977
0.192500	-41.996694
0.193000	-41.918461
0.193500	-41.827900
0.194000	-41.791462
0.194500	-41.779304
0.195000	-41.759233
0.195500	-41.714633
0.196000	-41.687213
0.196500	-41.674702
0.197000	-41.669358
0.197500	-41.674995
0.198000	-41.705507
0.198500	-41.747447
0.199000	-41.825074
0.199500	-41.920135
0.200000	-45.925526
0.200500	-45.799012
0.201000	-45.686682
0.201500	-45.562286
0.202000	-45.415916
0.202500	-45.293954
0.203000	-45.136647
0.203500	-45.012176
0.204000	-44.884841
0.204500	-44.771608
0.205000	-44.655573
0.205500	-44.550474
0.206000	-44.464503
0.206500	-44.290768
0.207000	-44.200550
0.207500	-44.132390
0.208000	-44.039167
0.208500	-43.920327
0.209000	-43.879381
0.209500	-43.915808
0.210000	-43.949876
0.210500	-43.964271
0.211000	-44.016990
0.211500	-44.125934
0.212000	-44.198969
0.212500	-44.305433
0.213000	-44.380119
0.213500	-44.518590
0.214000	-44.622947
0.214500	-44.726548
0.215000	-44.834986
0.215500	-44.998752
0.216000	-45.149567
0.216500	-45.321557
0.217000	-45.542725
0.217500	-45.828630
0.218000	-46.094951
0.218500	-46.369427
0.219000	-46.677254
0.219500	-46.945619
0.220000	-47.224802
0.220500	-47.479437
0.221000	-47.727104
0.221500	-47.989827
0.222000	-48.241628
0.222500	-48.577158
0.223000	-48.730468
0.223500	-49.018219
0.224000	-49.250531
0.224500	-49.414294
0.225000	-49.640823
0.225500	-49.682503
0.226000	-49.709316
0.226500	-49.825920
0.227000	-49.737732
0.227500	-49.616830
0.228000	-49.427436
0.228500	-48.935933
0.229000	-48.552051
0.229500	-48.155777
0.230000	-47.849586
0.230500	-47.468975
0.231000	-47.095880
0.231500	-46.770999
0.232000	-46.414802
0.232500	-46.089644
0.233000	-45.746082
0.233500	-45.439921
0.234000	-45.146010
0.234500	-44.884909
0.235000	-44.626870
0.235500	-44.408655
0.236000	-44.205210
0.236500	-43.991654
0.237000	-43.756986
0.237500	-43.550493
0.238000	-43.345633
0.238500	-43.155584
0.239000	-42.970985
0.239500	-42.791275
0.240000	-42.650978
0.240500	-42.529432
0.241000	-42.433015
0.241500	-42.342846
0.242000	-42.254979
0.242500	-42.226441
0.243000	-42.194231
0.243500	-42.191690
0.244000	-42.225706
0.244500	-42.239973
0.245000	-42.263343
0.245500	-42.302419
0.246000	-42.367597
0.246500	-42.398706
0.247000	-42.491082
0.247500	-42.558954
0.248000	-42.686357
0.248500	-42.873276
0.249000	-43.016732
0.249500	-43.204164
0.250000	-46.137698
0.250500	-46.046367
0.251000	-45.987617
0.251500	-45.920556
0.252000	-45.809631
0.252500	-45.737459
0.253000	-45.655202
0.253500	-45.527634
0.254000	-45.431495
0.254500	-45.355512
0.255000	-45.257063
0.255500	-45.080419
0.256000	-44.966975
0.256500	-44.866096
0.257000	-44.685858
0.257500	-44.575726
0.258000	-44.474077
0.258500	-44.406475
0.259000	-44.408583
0.259500	-44.388532
0.260000	-44.463104
0.260500	-44.517568
0.261000	-44.574245
0.261500	-44.617747
0.262000	-44.710907
0.262500	-44.841537
0.263000	-44.936081
0.263500	-45.090683
0.264000	-45.202691
0.264500	-45.325278
0.265000	-45.422738
0.265500	-45.520650
0.266000	-45.650755
0.266500	-45.748489
0.267000	-45.898616
0.267500	-46.038829
0.268000	-46.195231
0.268500	-46.327230
0.269000	-46.464230
0.269500	-46.593345
0.270000	-46.727074
0.270500	-46.866151
0.271000	-47.053044
0.271500	-47.228358
0.272000	-47.413054
0.272500	-47.598872
0.273000	-47.727572
0.273500	-47.822399
0.274000	-47.900825
0.274500	-47.952837
0.275000	-48.028968
0.275500	-47.994536
0.276000	-48.012337
0.276500	-48.030695
0.277000	-48.026158
0.277500	-47.938316
0.278000	-47.827351
0.278500	-47.702657
0.279000	-47.540966
0.279500	-47.283068
0.280000	-47.076917
0.280500	-46.861617
0.281000	-46.561892
0.281500	-46.307420
0.282000	-46.039742
0.282500	-45.830053
0.283000	-45.622872
0.283500	-45.427520
0.284000	-45.200678
0.284500	-45.029015
0.285000	-44.855811
0.285500	-44.687076
0.286000	-44.514296
0.286500	-44.368092
0.287000	-44.205038
0.287500	-44.047500
0.288000	-43.850590
0.288500	-43.684210
0.289000	-43.504066
0.289500	-43.323201
0.290000	-43.186745
0.290500	-43.071225
0.291000	-42.953719
0.291500	-42.867027
0.292000	-42.843769
0.292500	-42.821866
0.293000	-42.845222
0.293500	-42.867263
0.294000	-42.916244
0.294500	-42.973216
0.295000	-43.011179
0.295500	-43.073127
0.296000	-43.080670
0.296500	-43.131063
0.297000	-43.152585
0.297500	-43.214589
0.298000	-43.298789
0.298500	-43.356418
0.299000	-43.482520
0.299500	-43.623282
0.300000	-46.858152
0.300500	-46.817559
0.301000	-46.705589
0.301500	-46.590049
0.302000	-46.381492
0.302500	-46.256646
0.303000	-46.091385
0.303500	-45.983842
0.304000	-45.810921
0.304500	-45.652704
0.305000	-45.500345
0.305500	-45.327277
0.306000	-45.220066
0.306500	-45.104055
0.307000	-45.018643
0.307500	-44.957749
0.308000	-44.911434
0.308500	-44.850331
0.309000	-44.821291
0.309500	-44.806019
0.310000	-44.819103
0.310500	-44.847103
0.311000	-44.846885
0.311500	-44.901559
0.312000	-44.935200
0.312500	-44.995678
0.313000	-45.018468
0.313500	-45.050013
0.314000	-45.122302
0.314500	-45.203664
0.315000	-45.323743
0.315500	-45.406022
0.316000	-45.554916
0.316500	-45.707971
0.317000	-45.852145
0.317500	-46.071332
0.318000	-46.255363
0.318500	-46.440853
0.319000	-46.692123
0.319500	-46.917617
0.320000	-47.120869
0.320500	-47.301307
0.321000	-47.504555
0.321500	-47.732060
0.322000	-47.946995
0.322500	-48.118217
0.323000	-48.323529
0.323500	-48.487632
0.324000	-48.643808
0.324500	-48.777001
0.325000	-48.822078
0.325500	-48.987156
0.326000	-49.083583
0.326500	-49.113475
0.327000	-49.056503
0.327500	-49.001879
0.328000	-48.920484
0.328500	-48.808999
0.329000	-48.612246
0.329500	-48.356746
0.330000	-48.087101
0.330500	-47.832643
0.331000	-47.523937
0.331500	-47.269024
0.332000	-47.006356
0.332500	-46.722727
0.333000	-46.490852
0.333500	-46.260320
0.334000	-45.947297
0.334500	-45.763768
0.335000	-45.546559
0.335500	-45.373030
0.336000	-45.301183
0.336500	-45.191415
0.337000	-45.056706
0.337500	-44.913243
0.338000	-44.765247
0.338500	-44.587068
0.339000	-44.460465
0.339500	-44.304942
0.340000	-44.175305
0.340500	-44.059644
0.341000	-43.999998
0.341500	-43.913434
0.342000	-43.884595
0.342500	-43.879417
0.343000	-43.886300
0.343500	-43.890860
0.344000	-43.941387
0.344500	-43.964538
0.345000	-43.997388
0.345500	-44.111763
0.346000	-44.176914
0.346500	-44.256776
0.347000	-44.352099
0.347500	-44.438392
0.348000	-44.550347
0.348500	-44.663214
0.349000	-44.701183
0.349500	-44.827986
0.350000	-50.539464
0.350500	-50.551310
0.351000	-50.575330
0.351500	-50.583622
0.352000	-50.536549
0.352500	-50.392185
0.353000	-50.155058
0.353500	-49.907673
0.354000	-49.535209
0.354500	-49.189027
0.355000	-49.006436
0.355500	-48.761175
0.356000	-48.476474
0.356500	-48.203940
0.357000	-47.969692
0.357500	-47.750335
0.358000	-47.608887
0.358500	-47.525234
0.359000	-47.489603
0.359500	-47.446316
0.360000	-47.443220
0.360500	-47.407507
0.361000	-47.316902
0.361500	-47.260528
0.362000	-47.266240
0.362500	-47.281438
0.363000	-47.389501
0.363500	-47.435441
0.364000	-47.428440
0.364500	-47.442551
0.365000	-47.425338
0.365500	-47.492146
0.366000	-47.555088
0.366500	-47.729798
0.367000	-47.857087
0.367500	-48.048639
0.368000	-48.165705
0.368500	-48.312030
0.369000	-48.403760
0.369500	-48.587165
0.370000	-48.799905
0.370500	-49.070850
0.371000	-49.385759
0.371500	-49.663144
0.372000	-49.981284
0.372500	-50.279512
0.373000	-50.570065
0.373500	-50.794901
0.374000	-50.946680
0.374500	-51.099150
0.375000	-51.274680
0.375500	-51.546709
0.376000	-51.848256
0.376500	-52.079743
0.377000	-52.326471
0.377500	-52.404274
0.378000	-52.505114
0.378500	-52.517826
0.379000	-52.333133
0.379500	-52.284426
0.380000	-52.124082
0.380500	-51.904437
0.381000	-51.645495
0.381500	-51.419411
0.382000	-51.251580
0.382500	-51.032960
0.383000	-50.807161
0.383500	-50.579901
0.384000	-50.341709
0.384500	-50.073160
0.385000	-49.797605
0.385500	-49.583777
0.386000	-49.307409
0.386500	-49.046247
0.387000	-48.751064
0.387500	-48.442962
0.388000	-48.055630
0.388500	-47.694781
0.389000	-47.574939
0.389500	-47.428170
0.390000	-47.332493
0.390500	-47.173091
0.391000	-47.063378
0.391500	-46.969345
0.392000	-46.910138
0.392500	-46.849808
0.393000	-46.808159
0.393500	-46.767830
0.394000	-46.864551
0.394500	-46.891906
0.395000	-47.010184
0.395500	-47.097649
0.396000	-47.307087
0.396500	-47.300910
0.397000	-47.248401
0.397500	-47.264215
0.398000	-47.262719
0.398500	-47.282316
0.399000	-47.323337
0.399500	-47.374325
0.400000	-43.622735
0.400500	-43.786674
0.401000	-43.927990
0.401500	-44.040417
0.402000	-44.129810
0.402500	-44.271504
0.403000	-44.410673
0.403500	-44.552281
0.404000	-44.688856
0.404500	-44.799841
0.405000	-44.914593
0.405500	-44.998859
0.406000	-45.121888
0.406500	-45.232101
0.407000	-45.387945
0.407500	-45.457296
0.408000	-45.550915
0.408500	-45.624574
0.409000	-45.669841
0.409500	-45.695596
0.410000	-45.661318
0.410500	-45.662056
0.411000	-45.630454
0.411500	-45.703553
0.412000	-45.717283
0.412500	-45.701050
0.413000	-45.674586
0.413500	-45.649677
0.414000	-45.575707
0.414500	-45.446257
0.415000	-45.291669
0.415500	-45.088484
0.416000	-45.122987
0.416500	-44.953425
0.417000	-44.724687
0.417500	-44.551447
0.418000	-44.369065
0.418500	-44.185571
0.419000	-44.066728
0.419500	-44.000563
0.420000	-43.996228
0.420500	-43.855328
0.421000	-43.614014
0.421500	-43.372634
0.422000	-43.145333
0.422500	-42.932114
0.423000	-42.746696
0.423500	-42.504082
0.424000	-42.309513
0.424500	-42.138826
0.425000	-42.005537
0.425500	-41.868397
0.426000	-41.818077
0.426500	-41.673718
0.427000	-41.584310
0.427500	-41.522542
0.428000	-41.496397
0.428500	-41.446904
0.429000	-41.357230
0.429500	-41.189100
0.430000	-41.088974
0.430500	-41.042226
0.431000	-41.025916
0.431500	-40.988024
0.432000	-40.979257
0.432500	-41.002190
0.433000	-41.005913
0.433500	-41.027082
0.434000	-41.059114
0.434500	-41.092175
0.435000	-41.142258
0.435500	-41.184152
0.436000	-41.221781
0.436500	-41.250159
0.437000	-41.270628
0.437500	-41.331683
0.438000	-41.407131
0.438500	-41.503729
0.439000	-41.628463
0.439500	-41.759459
0.440000	-41.899007
0.440500	-42.039981
0.441000	-42.172948
0.441500	-42.311274
0.442000	-42.445257
0.442500	-42.601577
0.443000	-42.758886
0.443500	-42.926178
0.444000	-43.089719
0.444500	-43.254003
0.445000	-43.452757
0.445500	-43.692518
0.446000	-43.927376
0.446500	-44.168500
0.447000	-44.396389
0.447500	-44.612891
0.448000	-44.783509
0.448500	-45.020963
0.449000	-45.180166
0.449500	-45.275721
0.450000	-42.466967
0.450500	-42.069987
0.451000	-41.654930
0.451500	-41.235707
0.452000	-40.843091
0.452500	-40.415187
0.453000	-39.997238
0.453500	-39.608111
0.454000	-39.241941
0.454500	-38.917058
0.455000	-38.599833
0.455500	-38.266015
0.456000	-37.942132
0.456500	-37.644754
0.457000	-37.353289
0.457500	-37.041675
0.458000	-36.781503
0.458500	-36.527046
0.459000	-36.289877
0.459500	-36.033434
0.460000	-35.805132
0.460500	-35.589760
0.461000	-35.389250
0.461500	-35.232593
0.462000	-35.082875
0.462500	-34.935546
0.463000	-34.795746
0.463500	-34.659244
0.464000	-34.522253
0.464500	-34.362876
0.465000	-34.241319
0.465500	-34.146516
0.466000	-34.023387
0.466500	-33.913832
0.467000	-33.818915
0.467500	-33.712736
0.468000	-33.639795
0.468500	-33.561847
0.469000	-33.465249
0.469500	-33.419730
0.470000	-33.361813
0.470500	-33.313369
0.471000	-33.279091
0.471500	-33.240431
0.472000	-33.208043
0.472500	-33.178381
0.473000	-33.150806
0.473500	-33.128991
0.474000	-33.115359
0.474500	-33.107583
0.475000	-33.106307
0.475500	-33.108773
0.476000	-33.110850
0.476500	-33.111197
0.477000	-33.116971
0.477500	-33.138731
0.478000	-33.171128
0.478500	-33.214538
0.479000	-33.268105
0.479500	-33.313940
0.480000	-33.361779
0.480500	-33.417355
0.481000	-33.473011
0.481500	-33.532194
0.482000	-33.597978
0.482500	-33.669798
0.483000	-33.743357
0.483500	-33.823489
0.484000	-33.905720
0.484500	-33.988607
0.485000	-34.077428
0.485500	-34.183835
0.486000	-34.304087
0.486500	-34.437185
0.487000	-34.590318
0.487500	-34.732114
0.488000	-34.877549
0.488500	-35.032242
0.489000	-35.188726
0.489500	-35.347170
0.490000	-35.520626
0.490500	-35.704192
0.491000	-35.897411
0.491500	-36.100590
0.492000	-36.309533
0.492500	-36.525182
0.493000	-36.751949
0.493500	-37.010149
0.494000	-37.289761
0.494500	-37.589245
0.495000	-37.914760
0.495500	-38.238531
0.496000	-38.572835
0.496500	-38.923629
0.497000	-39.280339
0.497500	-39.657144
0.498000	-40.051360
0.498500	-40.469074
0.499000	-40.909665
0.499500	-41.371987
0.500000	-41.612641
0.500500	-41.046406
0.501000	-40.504629
0.501500	-39.995721
0.502000	-39.512257
0.502500	-39.039423
0.503000	-38.562135
0.503500	-38.108219
0.504000	-37.685621
0.504500	-37.287518
0.505000	-36.920796
0.505500	-36.585106
0.506000	-36.276534
0.506500	-35.985722
0.507000	-35.716121
0.507500	-35.469303
0.508000	-35.240017
0.508500	-35.023695
0.509000	-34.823571
0.509500	-34.640125
0.510000	-34.467485
0.510500	-34.289549
0.511000	-34.088621
0.511500	-33.896767
0.512000	-33.722251
0.512500	-33.563991
0.513000	-33.415837
0.513500	-33.281423
0.514000	-33.166558
0.514500	-33.064873
0.515000	-32.973544
0.515500	-32.895725
0.516000	-32.827764
0.516500	-32.765226
0.517000	-32.710811
0.517500	-32.670017
0.518000	-32.636337
0.518500	-32.592485
0.519000	-32.517741
0.519500	-32.450485
0.520000	-32.399935
0.520500	-32.364358
0.521000	-32.336979
0.521500	-32.323966
0.522000	-32.323413
0.522500	-32.330856
0.523000	-32.348444
0.523500	-32.380199
0.524000	-32.419048
0.524500	-32.464887
0.525000	-32.518845
0.525500	-32.582999
0.526000	-32.656988
0.526500	-32.721020
0.527000	-32.753894
0.527500	-32.796335
0.528000	-32.851965
0.528500	-32.922609
0.529000	-33.002452
0.529500	-33.096087
0.530000	-33.200687
0.530500	-33.315061
0.531000	-33.449884
0.531500	-33.590219
0.532000	-33.762121
0.532500	-33.938081
0.533000	-34.117754
0.533500	-34.312295
0.534000	-34.525014
0.534500	-34.723609
0.535000	-34.907318
0.535500	-35.098570
0.536000	-35.301722
0.536500	-35.527198
0.537000	-35.780416
0.537500	-36.045445
0.538000	-36.333457
0.538500	-36.633575
0.539000	-36.952849
0.539500	-37.303220
0.540000	-37.669966
0.540500	-38.055982
0.541000	-38.449415
0.541500	-38.883917
0.542000	-39.337811
0.542500	-39.806537
0.543000	-40.264857
0.543500	-40.770606
0.544000	-41.314328
0.544500	-41.905075
0.545000	-42.514267
0.545500	-43.123598
0.546000	-43.767064
0.546500	-44.445310
0.547000	-45.147447
0.547500	-45.841009
0.548000	-46.479274
0.548500	-46.874250
0.549000	-47.304217
0.549500	-47.586894
0.550000	-41.958993
0.550500	-42.019414
0.551000	-42.096016
0.551500	-42.184617
0.552000	-42.271715
0.552500	-42.378576
0.553000	-42.461083
0.553500	-42.544642
0.554000	-42.631079
0.554500	-42.731998
0.555000	-42.816526
0.555500	-42.874987
0.556000	-42.965986
0.556500	-43.024331
0.557000	-43.032192
0.557500	-43.048653
0.558000	-43.045670
0.558500	-43.039749
0.559000	-43.039882
0.559500	-43.022999
0.560000	-43.000315
0.560500	-42.959436
0.561000	-42.891324
0.561500	-42.834639
0.562000	-42.768053
0.562500	-42.708809
0.563000	-42.640421
0.563500	-42.593605
0.564000	-42.548827
0.564500	-42.516462
0.565000	-42.512793
0.565500	-42.475196
0.566000	-42.426077
0.566500	-42.380766
0.567000	-42.336466
0.567500	-42.276161
0.568000	-42.221982
0.568500	-42.156958
0.569000	-42.084395
0.569500	-41.992030
0.570000	-41.890627
0.570500	-41.816410
0.571000	-41.815679
0.571500	-41.747705
0.572000	-41.713531
0.572500	-41.657421
0.573000	-41.645272
0.573500	-41.650473
0.574000	-41.656811
0.574500	-41.640903
0.575000	-41.616083
0.575500	-41.582023
0.576000	-41.534922
0.576500	-41.500339
0.577000	-41.543327
0.577500	-41.474365
0.578000	-41.390848
0.578500	-41.351075
0.579000	-41.310489
0.579500	-41.308859
0.580000	-41.302203
0.580500	-41.314592
0.581000	-41.265081
0.581500	-41.210140
0.582000	-41.203044
0.582500	-41.162274
0.583000	-41.137893
0.583500	-41.161332
0.584000	-41.225994
0.584500	-41.292419
0.585000	-41.291991
0.585500	-41.267217
0.586000	-41.281109
0.586500	-41.258514
0.587000	-41.243179
0.587500	-41.250576
0.588000	-41.254656
0.588500	-41.301322
0.589000	-41.286490
0.589500	-41.299123
0.590000	-41.334383
0.590500	-41.446901
0.591000	-41.517362
0.591500	-41.584457
0.592000	-41.682099
0.592500	-41.779852
0.593000	-41.911997
0.593500	-41.928862
0.594000	-42.094929
0.594500	-42.230090
0.595000	-42.422999
0.595500	-42.575148
0.596000	-42.751997
0.596500	-42.895279
0.597000	-43.042336
0.597500	-43.217377
0.598000	-43.359803
0.598500	-43.446230
0.599000	-43.550135
0.599500	-43.766173
0.600000	-46.590278
0.600500	-46.558481
0.601000	-46.594057
0.601500	-46.624075
0.602000	-46.627220
0.602500	-46.598116
0.603000	-46.607390
0.603500	-46.545965
0.604000	-46.510639
0.604500	-46.368450
0.605000	-46.303323
0.605500	-46.171933
0.606000	-46.121845
0.606500	-45.981193
0.607000	-45.904427
0.607500	-45.779753
0.608000	-45.700703
0.608500	-45.581332
0.609000	-45.496648
0.609500	-45.463564
0.610000	-45.412712
0.610500	-45.378551
0.611000	-45.414558
0.611500	-45.308383
0.612000	-45.336371
0.612500	-45.358575
0.613000	-45.296087
0.613500	-45.277812
0.614000	-45.232891
0.614500	-45.219993
0.615000	-45.180437
0.615500	-45.173714
0.616000	-45.211743
0.616500	-45.247567
0.617000	-45.335003
0.617500	-45.437064
0.618000	-45.521453
0.618500	-45.609066
0.619000	-45.709847
0.619500	-45.842500
0.620000	-46.011973
0.620500	-46.132660
0.621000	-46.262649
0.621500	-46.515298
0.622000	-46.750541
0.622500	-46.995921
0.623000	-47.277244
0.623500	-47.451634
0.624000	-47.677180
0.624500	-47.835856
0.625000	-47.961985
0.625500	-48.173272
0.626000	-48.345377
0.626500	-48.472104
0.627000	-48.713135
0.627500	-48.786343
0.628000	-48.929323
0.628500	-48.978974
0.629000	-49.054290
0.629500	-49.033380
0.630000	-48.947381
0.630500	-48.860615
0.631000	-48.724677
0.631500	-48.587169
0.632000	-48.398705
0.632500	-48.161672
0.633000	-47.988031
0.633500	-47.763157
0.634000	-47.531874
0.634500	-47.329302
0.635000	-47.143035
0.635500	-46.904568
0.636000	-46.695187
0.636500	-46.458077
0.637000	-46.197818
0.637500	-45.846498
0.638000	-45.584011
0.638500	-45.316192
0.639000	-45.036488
0.639500	-44.841597
0.640000	-44.630121
0.640500	-44.427868
0.641000	-44.270107
0.641500	-44.115557
0.642000	-44.008785
0.642500	-43.891613
0.643000	-43.813047
0.643500	-43.784624
0.644000	-43.765640
0.644500	-43.689957
0.645000	-43.619130
0.645500	-43.554741
0.646000	-43.504122
0.646500	-43.438655
0.647000	-43.414841
0.647500	-43.427112
0.648000	-43.463965
0.648500	-43.529224
0.649000	-43.575438
0.649500	-43.617234
0.650000	-49.264256
0.650500	-49.426011
0.651000	-49.585885
0.651500	-49.718372
0.652000	-49.694844
0.652500	-49.500731
0.653000	-49.307632
0.653500	-49.179963
0.654000	-48.988499
0.654500	-48.835774
0.655000	-48.519741
0.655500	-48.250277
0.656000	-48.099651
0.656500	-47.872143
0.657000	-47.633258
0.657500	-47.385787
0.658000	-47.213098
0.658500	-47.035805
0.659000	-46.908693
0.659500	-46.822754
0.660000	-46.690810
0.660500	-46.603089
0.661000	-46.499934
0.661500	-46.407233
0.662000	-46.303337
0.662500	-46.248273
0.663000	-46.169064
0.663500	-46.054098
0.664000	-45.961907
0.664500	-45.803488
0.665000	-45.746806
0.665500	-45.718374
0.666000	-45.675514
0.666500	-45.732203
0.667000	-45.757856
0.667500	-45.795084
0.668000	-45.902506
0.668500	-46.011168
0.669000	-46.125161
0.669500	-46.291413
0.670000	-46.452185
0.670500	-46.573641
0.671000	-46.795334
0.671500	-46.971971
0.672000	-47.122016
0.672500	-47.288320
0.673000	-47.448342
0.673500	-47.682642
0.674000	-47.815184
0.674500	-48.087530
0.675000	-48.307321
0.675500	-48.606196
0.676000	-48.885545
0.676500	-49.183772
0.677000	-49.476637
0.677500	-49.872859
0.678000	-50.191128
0.678500	-50.502988
0.679000	-50.813881
0.679500	-51.078525
0.680000	-51.277768
0.680500	-51.325014
0.681000	-51.392996
0.681500	-51.492020
0.682000	-51.478075
0.682500	-51.427580
0.683000	-51.361635
0.683500	-51.215099
0.684000	-50.996436
0.684500	-50.813185
0.685000	-50.582588
0.685500	-50.289397
0.686000	-50.017019
0.686500	-49.586536
0.687000	-49.262171
0.687500	-48.893185
0.688000	-48.587345
0.688500	-48.237171
0.689000	-47.866823
0.689500	-47.484841
0.690000	-47.138041
0.690500	-46.846339
0.691000	-46.610081
0.691500	-46.360968
0.692000	-46.165349
0.692500	-45.970672
0.693000	-45.783838
0.693500	-45.640465
0.694000	-45.505514
0.694500	-45.367350
0.695000	-45.237191
0.695500	-45.080387
0.696000	-44.940756
0.696500	-44.804528
0.697000	-44.620653
0.697500	-44.480899
0.698000	-44.351798
0.698500	-44.233811
0.699000	-44.146172
0.699500	-44.066582
0.700000	-49.205418
0.700500	-49.488689
0.701000	-49.817000
0.701500	-50.090966
0.702000	-50.425421
0.702500	-50.635536
0.703000	-50.702417
0.703500	-50.763884
0.704000	-50.715940
0.704500	-50.761473
0.705000	-50.537978
0.705500	-50.372360
0.706000	-50.121634
0.706500	-49.859056
0.707000	-49.608921
0.707500	-49.363953
0.708000	-49.077242
0.708500	-48.787911
0.709000	-48.593086
0.709500	-48.420732
0.710000	-48.185494
0.710500	-47.908546
0.711000	-47.677039
0.711500	-47.464705
0.712000	-47.234746
0.712500	-47.001031
0.713000	-46.715490
0.713500	-46.497107
0.714000	-46.290051
0.714500	-46.121728
0.715000	-45.990315
0.715500	-45.916170
0.716000	-45.840625
0.716500	-45.799966
0.717000	-45.740231
0.717500	-45.758416
0.718000	-45.743087
0.718500	-45.805696
0.719000	-45.852116
0.719500	-45.957514
0.720000	-46.008165
0.720500	-46.069516
0.721000	-46.119942
0.721500	-46.130745
0.722000	-46.183332
0.722500	-46.235063
0.723000	-46.336548
0.723500	-46.425132
0.724000	-46.525608
0.724500	-46.671747
0.725000	-46.906103
0.725500	-47.126064
0.726000	-47.375741
0.726500	-47.645490
0.727000	-47.969677
0.727500	-48.234199
0.728000	-48.530560
0.728500	-48.796468
0.729000	-49.071526
0.729500	-49.321117
0.730000	-49.665187
0.730500	-50.016436
0.731000	-50.356151
0.731500	-50.695136
0.732000	-51.183092
0.732500	-51.460080
0.733000	-51.766522
0.733500	-51.913557
0.734000	-52.164117
0.734500	-52.321713
0.735000	-52.340629
0.735500	-52.348260
0.736000	-52.324599
0.736500	-52.096882
0.737000	-51.800642
0.737500	-51.506182
0.738000	-51.038330
0.738500	-50.640243
0.739000	-50.297686
0.739500	-49.918917
0.740000	-49.682197
0.740500	-49.301061
0.741000	-49.161355
0.741500	-48.885623
0.742000	-48.591454
0.742500	-48.401414
0.743000	-48.168898
0.743500	-47.904018
0.744000	-47.620533
0.744500	-47.347038
0.745000	-46.976749
0.745500	-46.634620
0.746000	-46.309082
0.746500	-46.017548
0.747000	-45.715529
0.747500	-45.523295
0.748000	-45.320422
0.748500	-45.174797
0.749000	-45.038925
0.749500	-44.947024
0.750000	-48.950644
0.750500	-49.244172
0.751000	-49.597317
0.751500	-49.907742
0.752000	-50.393468
0.752500	-50.722072
0.753000	-51.085480
0.753500	-51.310447
0.754000	-51.549597
0.754500	-51.637418
0.755000	-51.783460
0.755500	-51.841105
0.756000	-51.835090
0.756500	-51.889040
0.757000	-51.916337
0.757500	-52.036391
0.758000	-52.130539
0.758500	-52.269567
0.759000	-52.360784
0.759500	-52.445456
0.760000	-52.418821
0.760500	-52.291216
0.761000	-52.145208
0.761500	-51.863274
0.762000	-51.559638
0.762500	-51.268811
0.763000	-50.966293
0.763500	-50.673609
0.764000	-50.406911
0.764500	-50.145015
0.765000	-49.989542
0.765500	-49.804929
0.766000	-49.735123
0.766500	-49.620145
0.767000	-49.519749
0.767500	-49.437117
0.768000	-49.392670
0.768500	-49.310856
0.769000	-49.222218
0.769500	-49.156984
0.770000	-49.088489
0.770500	-49.059888
0.771000	-49.024895
0.771500	-48.990140
0.772000	-48.966207
0.772500	-48.896026
0.773000	-48.834285
0.773500	-48.833678
0.774000	-48.808916
0.774500	-48.828525
0.775000	-48.951745
0.775500	-48.980511
0.776000	-49.170050
0.776500	-49.351104
0.777000	-49.529166
0.777500	-49.630799
0.778000	-49.688728
0.778500	-49.841536
0.779000	-49.933934
0.779500	-49.937609
0.780000	-49.984243
0.780500	-50.045916
0.781000	-50.101060
0.781500	-50.087030
0.782000	-50.225208
0.782500	-50.394587
0.783000	-50.391150
0.783500	-50.520715
0.784000	-50.797931
0.784500	-51.045475
0.785000	-51.215025
0.785500	-51.431658
0.786000	-51.617796
0.786500	-51.756751
0.787000	-51.907564
0.787500	-51.990429
0.788000	-52.017931
0.788500	-52.105009
0.789000	-52.116241
0.789500	-52.218269
0.790000	-52.348557
0.790500	-52.297315
0.791000	-52.210660
0.791500	-52.215988
0.792000	-52.351201
0.792500	-52.269809
0.793000	-52.086740
0.793500	-51.828084
0.794000	-51.654599
0.794500	-51.402580
0.795000	-51.081504
0.795500	-50.750684
0.796000	-50.365130
0.796500	-50.076038
0.797000	-49.829992
0.797500	-49.623904
0.798000	-49.344576
0.798500	-49.250880
0.799000	-48.986697
0.799500	-48.804447
0.800000	-48.006486
0.800500	-48.287422
0.801000	-48.494708
0.801500	-48.736954
0.802000	-48.986692
0.802500	-49.241948
0.803000	-49.445644
0.803500	-49.660619
0.804000	-49.876674
0.804500	-50.056507
0.805000	-50.299494
0.805500	-50.523073
0.806000	-50.700823
0.806500	-50.875099
0.807000	-51.071275
0.807500	-51.206200
0.808000	-51.376935
0.808500	-51.459291
0.809000	-51.482798
0.809500	-51.491545
0.810000	-51.459558
0.810500	-51.430009
0.811000	-51.305680
0.811500	-51.089962
0.812000	-50.849087
0.812500	-50.568095
0.813000	-50.389826
0.813500	-50.203836
0.814000	-50.009687
0.814500	-49.890152
0.815000	-49.703544
0.815500	-49.521223
0.816000	-49.329377
0.816500	-49.198484
0.817000	-49.014607
0.817500	-48.920308
0.818000	-48.753152
0.818500	-48.600807
0.819000	-48.533448
0.819500	-48.377073
0.820000	-48.247643
0.820500	-48.104875
0.821000	-47.906512
0.821500	-47.772937
0.822000	-47.599458
0.822500	-47.486554
0.823000	-47.356730
0.823500	-47.225247
0.824000	-47.152514
0.824500	-47.067009
0.825000	-46.974956
0.825500	-47.008354
0.826000	-47.054871
0.826500	-47.111944
0.827000	-47.181719
0.827500	-47.244907
0.828000	-47.333047
0.828500	-47.350829
0.829000	-47.380150
0.829500	-47.432607
0.830000	-47.518995
0.830500	-47.571858
0.831000	-47.646253
0.831500	-47.746173
0.832000	-47.888102
0.832500	-48.034806
0.833000	-48.235550
0.833500	-48.422792
0.834000	-48.633535
0.834500	-48.866159
0.835000	-49.116758
0.835500	-49.342705
0.836000	-49.549705
0.836500	-49.791538
0.837000	-49.955133
0.837500	-50.172123
0.838000	-50.320404
0.838500	-50.509991
0.839000	-50.669707
0.839500	-50.781087
0.840000	-50.865877
0.840500	-51.009563
0.841000	-51.081527
0.841500	-51.074879
0.842000	-51.051704
0.842500	-51.087373
0.843000	-50.951131
0.843500	-50.810915
0.844000	-50.622105
0.844500	-50.411960
0.845000	-50.125322
0.845500	-49.817712
0.846000	-49.460855
0.846500	-49.165273
0.847000	-48.791063
0.847500	-48.469509
0.848000	-48.162233
0.848500	-47.843829
0.849000	-47.551683
0.849500	-47.257221
0.850000	-46.369445
0.850500	-46.494467
0.851000	-46.584121
0.851500	-46.663936
0.852000	-46.832691
0.852500	-46.927813
0.853000	-47.033669
0.853500	-47.189200
0.854000	-47.343849
0.854500	-47.473978
0.855000	-47.637334
0.855500	-47.737922
0.856000	-47.849491
0.856500	-47.992289
0.857000	-48.095350
0.857500	-48.199403
0.858000	-48.298958
0.858500	-48.417298
0.859000	-48.496589
0.859500	-48.582441
0.860000	-48.616427
0.860500	-48.635516
0.861000	-48.684431
0.861500	-48.706050
0.862000	-48.701948
0.862500	-48.747345
0.863000	-48.739489
0.863500	-48.754543
0.864000	-48.724231
0.864500	-48.687043
0.865000	-48.635324
0.865500	-48.604047
0.866000	-48.523999
0.866500	-48.428369
0.867000	-48.267401
0.867500	-48.085417
0.868000	-47.856439
0.868500	-47.883979
0.869000	-47.776859
0.869500	-47.697288
0.870000	-47.592498
0.870500	-47.576501
0.871000	-47.470372
0.871500	-47.353978
0.872000	-47.245647
0.872500	-47.102347
0.873000	-46.980316
0.873500	-46.849282
0.874000	-46.773533
0.874500	-46.696107
0.875000	-46.617314
0.875500	-46.551436
0.876000	-46.508443
0.876500	-46.467421
0.877000	-46.438805
0.877500	-46.399279
0.878000	-46.369564
0.878500	-46.331747
0.879000	-46.259781
0.879500	-46.225677
0.880000	-46.163104
0.880500	-46.125246
0.881000	-46.127058
0.881500	-46.133893
0.882000	-46.176662
0.882500	-46.232492
0.883000	-46.322258
0.883500	-46.422334
0.884000	-46.494129
0.884500	-46.561049
0.885000	-46.736678
0.885500	-46.848112
0.886000	-46.999378
0.886500	-47.132339
0.887000	-47.294000
0.887500	-47.470276
0.888000	-47.615749
0.888500	-47.758977
0.889000	-47.886892
0.889500	-48.061312
0.890000	-48.121628
0.890500	-48.303660
0.891000	-48.407127
0.891500	-48.592502
0.892000	-48.716793
0.892500	-48.863211
0.893000	-48.948387
0.893500	-48.973903
0.894000	-49.122233
0.894500	-49.160455
0.895000	-49.157514
0.895500	-49.103606
0.896000	-48.974229
0.896500	-48.805628
0.897000	-48.600885
0.897500	-48.333591
0.898000	-48.040074
0.898500	-47.730350
0.899000	-47.445789
0.899500	-47.114001
0.900000	-45.794067
0.900500	-45.908406
0.901000	-46.027318
0.901500	-46.193029
0.902000	-46.353623
0.902500	-46.503266
0.903000	-46.625739
0.903500	-46.784805
0.904000	-46.925221
0.904500	-47.028933
0.905000	-47.174507
0.905500	-47.284196
0.906000	-47.448547
0.906500	-47.572331
0.907000	-47.692059
0.907500	-47.815356
0.908000	-47.938443
0.908500	-48.090210
0.909000	-48.218929
0.909500	-48.360568
0.910000	-48.447398
0.910500	-48.599878
0.911000	-48.767221
0.911500	-48.922279
0.912000	-49.085869
0.912500	-49.166257
0.913000	-49.267553
0.913500	-49.340326
0.914000	-49.434089
0.914500	-49.495247
0.915000	-49.510947
0.915500	-49.503631
0.916000	-49.495354
0.916500	-49.453236
0.917000	-49.383000
0.917500	-49.279714
0.918000	-49.147229
0.918500	-49.016398
0.919000	-48.878492
0.919500	-48.721253
0.920000	-48.570313
0.920500	-48.364645
0.921000	-48.167304
0.921500	-47.975070
0.922000	-47.780174
0.922500	-47.596320
0.923000	-47.428369
0.923500	-47.290334
0.924000	-47.137641
0.924500	-47.022984
0.925000	-46.921058
0.925500	-46.825828
0.926000	-46.720752
0.926500	-46.639979
0.927000	-46.552967
0.927500	-46.499630
0.928000	-46.410707
0.928500	-46.302133
0.929000	-46.192673
0.929500	-46.134539
0.930000	-46.039336
0.930500	-45.998073
0.931000	-45.936527
0.931500	-45.937451
0.932000	-45.928604
0.932500	-45.956229
0.933000	-46.028410
0.933500	-46.075304
0.934000	-46.157182
0.934500	-46.301539
0.935000	-46.460264
0.935500	-46.658012
0.936000	-46.806732
0.936500	-46.969129
0.937000	-47.122639
0.937500	-47.269958
0.938000	-47.427943
0.938500	-47.602471
0.939000	-47.794826
0.939500	-47.970541
0.940000	-48.161549
0.940500	-48.348044
0.941000	-48.513928
0.941500	-48.706655
0.942000	-48.888142
0.942500	-49.034596
0.943000	-49.162190
0.943500	-49.283233
0.944000	-49.351445
0.944500	-49.388050
0.945000	-49.373006
0.945500	-49.339474
0.946000	-49.229686
0.946500	-49.033694
0.947000	-48.863278
0.947500	-48.589836
0.948000	-48.300933
0.948500	-47.995499
0.949000	-47.714217
0.949500	-47.452989
0.950000	-42.896202
0.950500	-43.003270
0.951000	-43.099210
0.951500	-43.212678
0.952000	-43.354865
0.952500	-43.477193
0.953000	-43.612386
0.953500	-43.757563
0.954000	-43.925611
0.954500	-44.086320
0.955000	-44.252446
0.955500	-44.426311
0.956000	-44.591095
0.956500	-44.787369
0.957000	-44.976017
0.957500	-45.161810
0.958000	-45.366757
0.958500	-45.593211
0.959000	-45.800612
0.959500	-45.992396
0.960000	-46.192657
0.960500	-46.345872
0.961000	-46.502852
0.961500	-46.634407
0.962000	-46.730112
0.962500	-46.794193
0.963000	-46.839131
0.963500	-46.836563
0.964000	-46.757411
0.964500	-46.672704
0.965000	-46.541778
0.965500	-46.352021
0.966000	-46.145955
0.966500	-45.864188
0.967000	-45.601240
0.967500	-45.321645
0.968000	-45.014816
0.968500	-44.668427
0.969000	-44.337239
0.969500	-43.989648
0.970000	-43.633488
0.970500	-43.322592
0.971000	-43.005854
0.971500	-42.717788
0.972000	-42.434154
0.972500	-42.184652
0.973000	-41.949478
0.973500	-41.735834
0.974000	-41.556567
0.974500	-41.397680
0.975000	-41.265855
0.975500	-41.152575
0.976000	-41.060275
0.976500	-40.984553
0.977000	-40.914190
0.977500	-40.853157
0.978000	-40.816760
0.978500	-40.793135
0.979000	-40.800319
0.979500	-40.834157
0.980000	-40.896673
0.980500	-40.983391
0.981000	-41.114297
0.981500	-41.274000
0.982000	-41.470974
0.982500	-41.690057
0.983000	-41.954039
0.983500	-42.251830
0.984000	-42.572604
0.984500	-42.891699
0.985000	-43.218433
0.985500	-43.540060
0.986000	-43.817404
0.986500	-44.038014
0.987000	-44.157116
0.987500	-44.149242
0.988000	-44.013579
0.988500	-43.715512
0.989000	-43.288822
0.989500	-42.776844
0.990000	-42.155462
0.990500	-41.468277
0.991000	-40.787295
0.991500	-40.071692
0.992000	-39.356804
0.992500	-38.637960
0.993000	-37.928735
0.993500	-37.231454
0.994000	-36.564645
0.994500	-35.937437
0.995000	-35.337416
0.995500	-34.773946
0.996000	-34.249596
0.996500	-33.757064
0.997000	-33.308934
0.997500	-32.901832
0.998000	-32.529631
0.998500	-32.197981
0.999000	-31.903309
0.999500	-31.645367
1.000000	-31.424072
1.000500	-31.225725
1.001000	-31.045459
1.001500	-30.890783
1.002000	-30.773957
1.002500	-30.697652
1.003000	-30.663452
1.003500	-30.673610
1.004000	-30.734791
1.004500	-30.851861
1.005000	-31.027896
1.005500	-31.265961
1.006000	-31.565516
1.006500	-31.938956
1.007000	-32.360550
1.007500	-32.795850
1.008000	-33.196829
1.008500	-33.441136
1.009000	-33.450567
1.009500	-33.115463
1.010000	-32.416547
1.010500	-31.408743
1.011000	-30.205672
1.011500	-28.914015
1.012000	-27.594902
1.012500	-26.300182
1.013000	-25.049821
1.013500	-23.856609
1.014000	-22.716127
1.014500	-21.631644
1.015000	-20.596827
1.015500	-19.613505


==> images/data/sysDistOverTimeSingleChannel-6.tsv <==
0.000000	nan
0.000500	-56.381197
0.001000	-56.381149
0.001500	-56.381081
0.002000	-56.380994
0.002500	-56.381347
0.003000	-56.381223
0.003500	-56.464297
0.004000	-56.382185
0.004500	-56.381998
0.005000	-56.381794
0.005500	-56.381571
0.006000	-56.380590
0.006500	-56.379656
0.007000	-56.377865
0.007500	-56.376216
0.008000	-56.374970
0.008500	-56.373498
0.009000	-56.372394
0.009500	-56.371701
0.010000	-56.370875
0.010500	-56.370321
0.011000	-56.369847
0.011500	-56.369167
0.012000	-56.345155
0.012500	-56.368787
0.013000	-56.368451
0.013500	-56.368665
0.014000	-56.369078
0.014500	-56.369385
0.015000	-56.369827
0.015500	-56.370401
0.016000	-56.344653
0.016500	-56.357423
0.017000	-56.342762
0.017500	-56.373941
0.018000	-56.356479
0.018500	-56.375543
0.019000	-56.376105
0.019500	-56.377802
0.020000	-56.378803
0.020500	-56.380043
0.021000	-56.381273
0.021500	-56.382588
0.022000	-56.383748
0.022500	-56.385160
0.023000	-56.386519
0.023500	-56.351780
0.024000	-56.388993
0.024500	-56.390375
0.025000	-56.391757
0.025500	-56.393149
0.026000	-56.394400
0.026500	-56.396348
0.027000	-56.373084
0.027500	-56.398687
0.028000	-56.400061
0.028500	-56.400894
0.029000	-56.401548
0.029500	-56.402793
0.030000	-56.403661
0.030500	-56.275202
0.031000	-56.405219
0.031500	-56.424873
0.032000	-56.406750
0.032500	-56.407566
0.033000	-56.408704
0.033500	-56.409636
0.034000	-56.410511
0.034500	-56.428730
0.035000	-56.412305
0.035500	-56.413602
0.036000	-56.414820
0.036500	-56.413156
0.037000	-56.326613
0.037500	-56.418806
0.038000	-56.419740
0.038500	-56.335617
0.039000	-56.422474
0.039500	-56.424131
0.040000	-56.425615
0.040500	-56.426921
0.041000	-56.428516
0.041500	-56.434676
0.042000	-56.431487
0.042500	-56.432894
0.043000	-56.434384
0.043500	-56.435846
0.044000	-56.437349
0.044500	-56.375481
0.045000	-56.440419
0.045500	-56.442013
0.046000	-56.443516
0.046500	-56.445274
0.047000	-56.446939
0.047500	-56.448749
0.048000	-56.190365
0.048500	-56.451036
0.049000	-56.451894
0.049500	-56.452617
0.050000	-56.454212
0.050500	-56.455354
0.051000	-56.456890
0.051500	-56.458105
0.052000	-56.459725
0.052500	-56.344348
0.053000	-56.461491
0.053500	-56.462913
0.054000	-56.463638
0.054500	-56.425892
0.055000	-56.466691
0.055500	-56.468645
0.056000	-56.469809
0.056500	-56.471488
0.057000	-56.473390
0.057500	-56.474333
0.058000	-56.476081
0.058500	-56.477350
0.059000	-56.479014
0.059500	-56.480689
0.060000	-56.482689
0.060500	-56.484315
0.061000	-56.486456
0.061500	-56.488360
0.062000	-56.490332
0.062500	-56.492583
0.063000	-56.494683
0.063500	-56.496829
0.064000	-56.498896
0.064500	-56.500941
0.065000	-56.526257
0.065500	-56.505169
0.066000	-56.507423
0.066500	-56.509681
0.067000	-56.512137
0.067500	-56.535031
0.068000	-56.516609
0.068500	-56.519037
0.069000	-56.521485
0.069500	-56.523865
0.070000	-56.526382
0.070500	-56.528874
0.071000	-56.531759
0.071500	-56.533950
0.072000	-56.415219
0.072500	-56.538609
0.073000	-56.540891
0.073500	-56.542635
0.074000	-56.545324
0.074500	-56.490431
0.075000	-56.550464
0.075500	-56.552756
0.076000	-56.555616
0.076500	-56.557983
0.077000	-56.560642
0.077500	-56.574510
0.078000	-56.495603
0.078500	-56.568492
0.079000	-56.571202
0.079500	-56.486269
0.080000	-56.576866
0.080500	-56.538832
0.081000	-56.582412
0.081500	-56.585185
0.082000	-56.588077
0.082500	-56.590512
0.083000	-56.593591
0.083500	-56.596579
0.084000	-56.599181
0.084500	-56.602212
0.085000	-56.605090
0.085500	-56.608295
0.086000	-56.608414
0.086500	-56.552356
0.087000	-56.611809
0.087500	-56.619909
0.088000	-56.622810
0.088500	-56.625687
0.089000	-56.628669
0.089500	-56.631766
0.090000	-56.634679
0.090500	-56.637604
0.091000	-56.640073
0.091500	-56.642489
0.092000	-56.645509
0.092500	-56.648219
0.093000	-56.646169
0.093500	-56.653589
0.094000	-56.656378
0.094500	-56.658950
0.095000	-56.661600
0.095500	-56.664169
0.096000	-56.666791
0.096500	-56.670371
0.097000	-56.673513
0.097500	-56.695275
0.098000	-56.679441
0.098500	-56.682460
0.099000	-56.685424
0.099500	-56.688630
0.100000	-56.691243
0.100500	-56.703416
0.101000	-56.697367
0.101500	-56.667322
0.102000	-56.703275
0.102500	-56.681261
0.103000	-56.709110
0.103500	-56.712408
0.104000	-56.715424
0.104500	-56.718500
0.105000	-56.721550
0.105500	-56.725084
0.106000	-56.709454
0.106500	-56.731878
0.107000	-56.715643
0.107500	-56.738816
0.108000	-56.742388
0.108500	-56.751769
0.109000	-56.749423
0.109500	-56.739178
0.110000	-56.756250
0.110500	-56.748624
0.111000	-56.763281
0.111500	-56.766472
0.112000	-56.770104
0.112500	-56.773643
0.113000	-56.773013
0.113500	-56.780539
0.114000	-56.753532
0.114500	-56.787918
0.115000	-56.744630
0.115500	-56.794543
0.116000	-56.798498
0.116500	-56.778765
0.117000	-56.806293
0.117500	-56.809476
0.118000	-56.813506
0.118500	-56.817607
0.119000	-56.821057
0.119500	-56.825003
0.120000	-56.828367
0.120500	-56.794062
0.121000	-56.835589
0.121500	-56.839571
0.122000	-56.841235
0.122500	-56.847043
0.123000	-56.844052
0.123500	-56.855401
0.124000	-56.859094
0.124500	-56.863315
0.125000	-56.867139
0.125500	-56.871421
0.126000	-56.875794
0.126500	-56.879576
0.127000	-56.843575
0.127500	-56.832725
0.128000	-56.891837
0.128500	-56.895618
0.129000	-56.899892
0.129500	-56.903910
0.130000	-56.907841
0.130500	-56.909121
0.131000	-56.915828
0.131500	-56.919644
0.132000	-56.923631
0.132500	-56.927589
0.133000	-56.931824
0.133500	-56.921766
0.134000	-56.939499
0.134500	-56.974097
0.135000	-56.946966
0.135500	-56.951318
0.136000	-56.954994
0.136500	-56.959224
0.137000	-56.962811
0.137500	-56.967027
0.138000	-56.971257
0.138500	-56.975538
0.139000	-56.979810
0.139500	-56.984185
0.140000	-56.988216
0.140500	-57.024117
0.141000	-56.996991
0.141500	-56.959924
0.142000	-57.050839
0.142500	-57.008989
0.143000	-57.013147
0.143500	-57.017466
0.144000	-57.070466
0.144500	-57.026037
0.145000	-57.030305
0.145500	-57.034657
0.146000	-57.149596
0.146500	-57.043140
0.147000	-57.047249
0.147500	-57.051494
0.148000	-57.056229
0.148500	-57.060293
0.149000	-56.974834
0.149500	-57.069116
0.150000	-57.073871
0.150500	-57.078344
0.151000	-57.083061
0.151500	-57.078481
0.152000	-57.092288
0.152500	-57.097063
0.153000	-57.101855
0.153500	-57.106599
0.154000	-57.111311
0.154500	-57.115868
0.155000	-57.120433
0.155500	-57.125193
0.156000	-57.130130
0.156500	-57.134973
0.157000	-57.140077
0.157500	-57.144963
0.158000	-57.149514
0.158500	-57.131927
0.159000	-57.159534
0.159500	-57.138279
0.160000	-57.264118
0.160500	-57.199778
0.161000	-57.179482
0.161500	-57.183821
0.162000	-57.188922
0.162500	-57.133497
0.163000	-57.197924
0.163500	-57.202448
0.164000	-57.121020
0.164500	-57.211151
0.165000	-57.216210
0.165500	-57.221268
0.166000	-57.226341
0.166500	-57.231568
0.167000	-57.236727
0.167500	-57.241699
0.168000	-57.246843
0.168500	-57.251696
0.169000	-57.256851
0.169500	-57.261985
0.170000	-57.266890
0.170500	-57.271952
0.171000	-57.276940
0.171500	-57.282120
0.172000	-57.287449
0.172500	-57.292038
0.173000	-57.297333
0.173500	-57.302718
0.174000	-57.308107
0.174500	-57.313222
0.175000	-57.318506
0.175500	-57.327611
0.176000	-57.333320
0.176500	-57.333887
0.177000	-57.464386
0.177500	-57.343275
0.178000	-57.466469
0.178500	-57.352966
0.179000	-57.357419
0.179500	-57.362219
0.180000	-57.366393
0.180500	-57.464633
0.181000	-57.375788
0.181500	-57.380555
0.182000	-57.391818
0.182500	-57.396496
0.183000	-57.461179
0.183500	-57.399258
0.184000	-57.254278
0.184500	-57.457976
0.185000	-57.412834
0.185500	-57.417458
0.186000	-57.422136
0.186500	-57.471263
0.187000	-57.432349
0.187500	-57.437457
0.188000	-57.442378
0.188500	-57.447484
0.189000	-57.452511
0.189500	-57.447944
0.190000	-57.462171
0.190500	-57.467341
0.191000	-57.472442
0.191500	-57.477561
0.192000	-57.482651
0.192500	-57.449987
0.193000	-57.492802
0.193500	-57.497824
0.194000	-57.503219
0.194500	-57.692496
0.195000	-57.513521
0.195500	-57.518811
0.196000	-57.524311
0.196500	-57.529618
0.197000	-57.634254
0.197500	-57.540294
0.198000	-57.545936
0.198500	-57.551126
0.199000	-57.556813
0.199500	-57.562517
0.200000	-57.568079
0.200500	-57.573973
0.201000	-57.579723
0.201500	-57.585542
0.202000	-57.591500
0.202500	-57.597471
0.203000	-57.603412
0.203500	-57.653838
0.204000	-57.615811
0.204500	-57.622165
0.205000	-57.628451
0.205500	-57.693893
0.206000	-57.640331
0.206500	-57.646461
0.207000	-57.652647
0.207500	-57.709850
0.208000	-57.665158
0.208500	-57.313449
0.209000	-57.677664
0.209500	-57.684148
0.210000	-57.690517
0.210500	-57.696767
0.211000	-57.703022
0.211500	-57.709205
0.212000	-57.715519
0.212500	-57.721929
0.213000	-57.727916
0.213500	-57.734164
0.214000	-57.740529
0.214500	-57.751281
0.215000	-57.752950
0.215500	-57.759292
0.216000	-57.765666
0.216500	-57.775532
0.217000	-57.831656
0.217500	-57.784667
0.218000	-57.795094
0.218500	-57.796935
0.219000	-57.796336
0.219500	-57.808610
0.220000	-57.814534
0.220500	-57.873230
0.221000	-57.454369
0.221500	-57.759223
0.222000	-57.837137
0.222500	-57.842951
0.223000	-57.848548
0.223500	-57.854161
0.224000	-57.859782
0.224500	-57.893163
0.225000	-57.870735
0.225500	-57.878763
0.226000	-57.881253
0.226500	-57.886531
0.227000	-57.891767
0.227500	-57.897039
0.228000	-57.902409
0.228500	-57.959324
0.229000	-57.862635
0.229500	-57.982271
0.230000	-57.922731
0.230500	-57.927711
0.231000	-57.932590
0.231500	-57.963312
0.232000	-57.942194
0.232500	-57.946974
0.233000	-57.951940
0.233500	-57.956853
0.234000	-57.961606
0.234500	-57.966540
0.235000	-57.971407
0.235500	-57.976366
0.236000	-58.049027
0.236500	-57.986359
0.237000	-58.097735
0.237500	-57.996604
0.238000	-58.046966
0.238500	-58.006596
0.239000	-58.052298
0.239500	-58.003698
0.240000	-58.016387
0.240500	-58.027200
0.241000	-58.051663
0.241500	-57.939114
0.242000	-58.043522
0.242500	-58.049050
0.243000	-58.054615
0.243500	-58.060338
0.244000	-58.060863
0.244500	-58.072078
0.245000	-58.061987
0.245500	-58.084119
0.246000	-58.090356
0.246500	-58.096683
0.247000	-58.155823
0.247500	-57.895153
0.248000	-58.116597
0.248500	-58.110200
0.249000	-58.130461
0.249500	-58.219838
0.250000	-58.144325
0.250500	-58.151552
0.251000	-58.158335
0.251500	-58.165113
0.252000	-58.172683
0.252500	-58.180100
0.253000	-58.127733
0.253500	-58.194903
0.254000	-58.202368
0.254500	-58.210086
0.255000	-58.243288
0.255500	-58.235315
0.256000	-58.233584
0.256500	-58.241381
0.257000	-58.249400
0.257500	-58.257423
0.258000	-58.265550
0.258500	-58.273909
0.259000	-58.282244
0.259500	-58.106648
0.260000	-58.299388
0.260500	-58.307715
0.261000	-58.316221
0.261500	-58.324503
0.262000	-58.332901
0.262500	-58.341414
0.263000	-58.349436
0.263500	-58.357577
0.264000	-58.365583
0.264500	-58.373335
0.265000	-58.381340
0.265500	-58.455113
0.266000	-58.397103
0.266500	-58.399603
0.267000	-58.412063
0.267500	-58.419612
0.268000	-58.271711
0.268500	-58.434495
0.269000	-58.441952
0.269500	-58.449342
0.270000	-58.456340
0.270500	-58.463303
0.271000	-58.469844
0.271500	-58.476632
0.272000	-58.468286
0.272500	-58.489924
0.273000	-58.496348
0.273500	-58.502309
0.274000	-58.508451
0.274500	-58.514152
0.275000	-58.520001
0.275500	-58.525528
0.276000	-58.552283
0.276500	-58.503704
0.277000	-58.501552
0.277500	-58.546446
0.278000	-58.551405
0.278500	-58.556520
0.279000	-58.561326
0.279500	-58.625961
0.280000	-58.487244
0.280500	-58.574842
0.281000	-58.579357
0.281500	-58.650998
0.282000	-58.588124
0.282500	-58.592466
0.283000	-58.597063
0.283500	-58.601322
0.284000	-58.605883
0.284500	-58.609990
0.285000	-58.614223
0.285500	-58.618245
0.286000	-58.622487
0.286500	-58.626734
0.287000	-58.630887
0.287500	-58.635108
0.288000	-58.584379
0.288500	-58.643781
0.289000	-58.648047
0.289500	-58.652351
0.290000	-58.657296
0.290500	-58.661907
0.291000	-58.767067
0.291500	-58.671778
0.292000	-58.677589
0.292500	-58.804903
0.293000	-58.689188
0.293500	-58.695288
0.294000	-58.558070
0.294500	-58.707528
0.295000	-58.713882
0.295500	-58.720133
0.296000	-58.726928
0.296500	-58.733730
0.297000	-58.670091
0.297500	-58.746097
0.298000	-58.755158
0.298500	-58.762922
0.299000	-58.770521
0.299500	-58.778541
0.300000	-58.765897
0.300500	-58.796180
0.301000	-58.805670
0.301500	-58.815403
0.302000	-58.825313
0.302500	-58.835092
0.303000	-58.844988
0.303500	-58.855219
0.304000	-59.006972
0.304500	-58.791630
0.305000	-58.886037
0.305500	-59.064766
0.306000	-58.907051
0.306500	-58.917806
0.307000	-58.928432
0.307500	-58.939005
0.308000	-58.949541
0.308500	-58.643263
0.309000	-58.973061
0.309500	-58.984631
0.310000	-58.996663
0.310500	-58.754117
0.311000	-59.020680
0.311500	-59.032908
0.312000	-59.044568
0.312500	-58.916366
0.313000	-59.068328
0.313500	-59.068212
0.314000	-59.009012
0.314500	-59.103530
0.315000	-59.113174
0.315500	-59.085772
0.316000	-59.066524
0.316500	-59.145558
0.317000	-59.094495
0.317500	-59.166581
0.318000	-59.176645
0.318500	-59.186787
0.319000	-59.195625
0.319500	-59.205204
0.320000	-58.830646
0.320500	-59.224791
0.321000	-59.032693
0.321500	-59.241670
0.322000	-59.249883
0.322500	-59.257968
0.323000	-59.264657
0.323500	-59.173185
0.324000	-59.278025
0.324500	-59.284113
0.325000	-59.204496
0.325500	-59.294989
0.326000	-59.300298
0.326500	-59.267267
0.327000	-59.496755
0.327500	-59.313207
0.328000	-59.317474
0.328500	-59.321784
0.329000	-59.325665
0.329500	-59.329042
0.330000	-59.331752
0.330500	-59.334688
0.331000	-59.431116
0.331500	-59.338861
0.332000	-59.337765
0.332500	-59.471822
0.333000	-59.343739
0.333500	-59.288642
0.334000	-59.345128
0.334500	-59.346295
0.335000	-59.346467
0.335500	-58.968156
0.336000	-59.390810
0.336500	-59.351331
0.337000	-59.187160
0.337500	-59.354948
0.338000	-59.356625
0.338500	-59.358136
0.339000	-59.359624
0.339500	-59.347463
0.340000	-59.362344
0.340500	-59.364192
0.341000	-59.302625
0.341500	-59.515799
0.342000	-59.369190
0.342500	-59.372595
0.343000	-59.128989
0.343500	-59.380806
0.344000	-59.384989
0.344500	-59.389217
0.345000	-59.394067
0.345500	-59.129365
0.346000	-59.405777
0.346500	-59.411683
0.347000	-59.418266
0.347500	-59.425048
0.348000	-59.432084
0.348500	-59.178393
0.349000	-59.407908
0.349500	-59.459105
0.350000	-59.468688
0.350500	-59.330679
0.351000	-59.438751
0.351500	-59.391823
0.352000	-59.511949
0.352500	-59.523586
0.353000	-59.536000
0.353500	-59.548593
0.354000	-59.562928
0.354500	-59.353672
0.355000	-59.487788
0.355500	-59.506949
0.356000	-59.623707
0.356500	-59.639399
0.357000	-59.655341
0.357500	-59.671751
0.358000	-59.580187
0.358500	-59.704842
0.359000	-59.728844
0.359500	-59.738370
0.360000	-59.755012
0.360500	-59.772399
0.361000	-59.724906
0.361500	-59.809125
0.362000	-59.828419
0.362500	-59.850798
0.363000	-59.864670
0.363500	-59.922748
0.364000	-59.912396
0.364500	-59.938923
0.365000	-59.935575
0.365500	-60.033941
0.366000	-59.968364
0.366500	-59.984119
0.367000	-59.999859
0.367500	-59.963753
0.368000	-60.030783
0.368500	-60.016380
0.369000	-60.061816
0.369500	-60.075660
0.370000	-60.088507
0.370500	-60.100983
0.371000	-60.112353
0.371500	-60.122830
0.372000	-60.092176
0.372500	-60.140768
0.373000	-60.149654
0.373500	-60.156293
0.374000	-60.163869
0.374500	-60.172695
0.375000	-60.020020
0.375500	-60.184658
0.376000	-60.187611
0.376500	-60.118055
0.377000	-60.191775
0.377500	-60.191841
0.378000	-60.191198
0.378500	-60.189233
0.379000	-60.201591
0.379500	-60.185450
0.380000	-60.183173
0.380500	-60.185074
0.381000	-60.175694
0.381500	-60.171955
0.382000	-60.166396
0.382500	-60.155419
0.383000	-60.152181
0.383500	-60.132283
0.384000	-60.134442
0.384500	-60.126606
0.385000	-60.120588
0.385500	-60.111721
0.386000	-60.103005
0.386500	-60.044076
0.387000	-60.082907
0.387500	-60.080732
0.388000	-59.965210
0.388500	-59.975066
0.389000	-60.041330
0.389500	-60.034696
0.390000	-60.026141
0.390500	-60.018252
0.391000	-60.009652
0.391500	-59.977551
0.392000	-59.993448
0.392500	-60.004822
0.393000	-59.955941
0.393500	-59.971428
0.394000	-59.923954
0.394500	-59.960614
0.395000	-59.956825
0.395500	-59.952999
0.396000	-59.952290
0.396500	-59.951066
0.397000	-59.950936
0.397500	-59.945226
0.398000	-59.958635
0.398500	-59.940048
0.399000	-59.964584
0.399500	-59.963592
0.400000	-59.970262
0.400500	-59.975595
0.401000	-59.982684
0.401500	-59.804030
0.402000	-59.995630
0.402500	-60.018055
0.403000	-60.031351
0.403500	-60.045910
0.404000	-59.994602
0.404500	-60.077471
0.405000	-60.095006
0.405500	-59.958042
0.406000	-60.132577
0.406500	-60.152492
0.407000	-60.177183
0.407500	-60.201415
0.408000	-60.212384
0.408500	-60.251012
0.409000	-60.276886
0.409500	-60.303857
0.410000	-60.311602
0.410500	-60.357692
0.411000	-60.385176
0.411500	-60.416026
0.412000	-60.448328
0.412500	-60.478186
0.413000	-60.509103
0.413500	-60.540181
0.414000	-60.570960
0.414500	-60.380420
0.415000	-60.414936
0.415500	-60.658549
0.416000	-60.692702
0.416500	-60.424415
0.417000	-60.682191
0.417500	-60.780896
0.418000	-60.808601
0.418500	-60.833975
0.419000	-60.858583
0.419500	-60.883155
0.420000	-60.718657
0.420500	-60.970198
0.421000	-60.895950
0.421500	-60.487288
0.422000	-60.956323
0.422500	-61.000946
0.423000	-60.740569
0.423500	-61.026462
0.424000	-60.881986
0.424500	-61.042303
0.425000	-61.046810
0.425500	-61.058294
0.426000	-61.057616
0.426500	-61.040874
0.427000	-61.053117
0.427500	-61.031851
0.428000	-61.019628
0.428500	-61.007751
0.429000	-60.991351
0.429500	-60.881823
0.430000	-60.863451
0.430500	-60.934594
0.431000	-60.903166
0.431500	-60.744956
0.432000	-60.860022
0.432500	-60.821717
0.433000	-60.788740
0.433500	-60.740080
0.434000	-60.702139
0.434500	-60.660774
0.435000	-60.620053
0.435500	-60.562046
0.436000	-60.537726
0.436500	-60.493346
0.437000	-60.534924
0.437500	-60.401626
0.438000	-60.355649
0.438500	-60.250025
0.439000	-60.258297
0.439500	-60.185980
0.440000	-60.161189
0.440500	-60.117007
0.441000	-59.991557
0.441500	-60.023832
0.442000	-59.961122
0.442500	-59.932584
0.443000	-59.886421
0.443500	-59.843264
0.444000	-59.797339
0.444500	-59.756144
0.445000	-59.739835
0.445500	-59.683071
0.446000	-59.643272
0.446500	-59.611856
0.447000	-59.577738
0.447500	-59.533482
0.448000	-59.513685
0.448500	-59.165589
0.449000	-59.303531
0.449500	-59.462474
0.450000	-59.448256
0.450500	-59.407313
0.451000	-59.390830
0.451500	-59.376009
0.452000	-59.371960
0.452500	-59.281077
0.453000	-59.361856
0.453500	-59.365871
0.454000	-59.359688
0.454500	-59.008639
0.455000	-59.375124
0.455500	-59.386669
0.456000	-59.394902
0.456500	-59.414461
0.457000	-59.325407
0.457500	-59.460910
0.458000	-59.479049
0.458500	-59.516771
0.459000	-59.529884
0.459500	-59.411612
0.460000	-59.626315
0.460500	-59.625155
0.461000	-59.660117
0.461500	-59.593633
0.462000	-59.817407
0.462500	-59.876471
0.463000	-59.930575
0.463500	-59.995638
0.464000	-60.036235
0.464500	-60.128506
0.465000	-60.203758
0.465500	-60.001641
0.466000	-60.358454
0.466500	-60.351798
0.467000	-60.528495
0.467500	-60.631419
0.468000	-60.721092
0.468500	-60.558429
0.469000	-60.805767
0.469500	-61.033286
0.470000	-61.101662
0.470500	-61.229999
0.471000	-61.308033
0.471500	-61.432729
0.472000	-61.552939
0.472500	-61.678851
0.473000	-61.809449
0.473500	-61.944018
0.474000	-62.083620
0.474500	-62.202895
0.475000	-62.375762
0.475500	-62.528828
0.476000	-62.685936
0.476500	-62.848033
0.477000	-63.015108
0.477500	-63.187498
0.478000	-63.363914
0.478500	-63.546327
0.479000	-63.734483
0.479500	-63.927792
0.480000	-64.126977
0.480500	-64.332404
0.481000	-64.544347
0.481500	-64.762473
0.482000	-64.987375
0.482500	-65.219522
0.483000	-65.460942
0.483500	-65.757292
0.484000	-65.966323
0.484500	-66.231805
0.485000	-66.506752
0.485500	-66.791811
0.486000	-67.087646
0.486500	-67.309709
0.487000	-67.715970
0.487500	-68.049294
0.488000	-68.396781
0.488500	-68.759370
0.489000	-69.138707
0.489500	-69.536532
0.490000	-69.954113
0.490500	-70.393680
0.491000	-70.857560
0.491500	-71.348620
0.492000	-71.869803
0.492500	-72.425130
0.493000	-73.019188
0.493500	-73.657977
0.494000	-74.618196
0.494500	-75.098865
0.495000	-75.921026
0.495500	-76.830008
0.496000	-77.846609
0.496500	-78.998415
0.497000	-80.327350
0.497500	-81.897797
0.498000	-83.817112
0.498500	-86.285342
0.499000	-89.747355
0.499500	-95.592176
0.500000	-123.548249
0.500500	-96.316496
0.501000	-90.109474
0.501500	-86.526863
0.502000	-83.998383
0.502500	-82.042950
0.503000	-80.448451
0.503500	-79.102357
0.504000	-77.937700
0.504500	-76.911120
0.505000	-75.994169
0.505500	-75.165500
0.506000	-74.409721
0.506500	-73.714631
0.507000	-73.071934
0.507500	-72.474498
0.508000	-71.916222
0.508500	-71.392443
0.509000	-70.899083
0.509500	-70.433149
0.510000	-69.991738
0.510500	-69.572494
0.511000	-69.285873
0.511500	-68.792447
0.512000	-68.428601
0.512500	-68.079959
0.513000	-67.745570
0.513500	-67.423546
0.514000	-67.115346
0.514500	-66.818661
0.515000	-66.532809
0.515500	-66.257120
0.516000	-65.990942
0.516500	-65.733845
0.517000	-65.484285
0.517500	-65.242280
0.518000	-65.009579
0.518500	-64.784150
0.519000	-64.565521
0.519500	-64.353099
0.520000	-64.147212
0.520500	-63.947586
0.521000	-63.753853
0.521500	-63.565288
0.522000	-63.382480
0.522500	-63.205683
0.523000	-63.039708
0.523500	-62.865484
0.524000	-62.703035
0.524500	-62.501619
0.525000	-62.353092
0.525500	-62.263646
0.526000	-62.099383
0.526500	-61.959462
0.527000	-61.824298
0.527500	-61.693672
0.528000	-61.539174
0.528500	-61.399800
0.529000	-61.353982
0.529500	-61.219968
0.530000	-61.170820
0.530500	-61.015652
0.531000	-60.924378
0.531500	-60.818472
0.532000	-60.478330
0.532500	-60.283872
0.533000	-60.609176
0.533500	-60.454660
0.534000	-60.368618
0.534500	-60.343446
0.535000	-60.114826
0.535500	-60.140168
0.536000	-60.070469
0.536500	-59.976926
0.537000	-59.939666
0.537500	-59.906304
0.538000	-59.835291
0.538500	-59.771742
0.539000	-59.720652
0.539500	-59.505643
0.540000	-59.619221
0.540500	-59.638100
0.541000	-59.500375
0.541500	-59.533773
0.542000	-59.493564
0.542500	-59.470421
0.543000	-59.437951
0.543500	-59.419414
0.544000	-59.402200
0.544500	-59.390994
0.545000	-59.267882
0.545500	-59.397916
0.546000	-59.370455
0.546500	-59.362735
0.547000	-59.364638
0.547500	-59.368938
0.548000	-59.374150
0.548500	-59.377910
0.549000	-59.392447
0.549500	-59.408652
0.550000	-59.357292
0.550500	-59.446884
0.551000	-59.468797
0.551500	-59.486791
0.552000	-59.513739
0.552500	-59.544723
0.553000	-59.577332
0.553500	-59.611235
0.554000	-59.646164
0.554500	-59.682052
0.555000	-59.457259
0.555500	-59.283639
0.556000	-59.776756
0.556500	-59.948777
0.557000	-59.884608
0.557500	-59.930650
0.558000	-59.975491
0.558500	-60.015294
0.559000	-60.068117
0.559500	-60.114728
0.560000	-60.158863
0.560500	-60.208069
0.561000	-60.255909
0.561500	-60.304779
0.562000	-60.464921
0.562500	-60.399260
0.563000	-60.445401
0.563500	-60.491069
0.564000	-60.535515
0.564500	-60.552703
0.565000	-60.618019
0.565500	-60.658845
0.566000	-60.700326
0.566500	-60.709352
0.567000	-60.776035
0.567500	-60.730344
0.568000	-60.843825
0.568500	-60.874849
0.569000	-60.902281
0.569500	-60.952661
0.570000	-60.682921
0.570500	-60.615413
0.571000	-60.991224
0.571500	-61.007838
0.572000	-61.019933
0.572500	-61.023103
0.573000	-61.004461
0.573500	-60.984951
0.574000	-61.048323
0.574500	-60.669486
0.575000	-61.048351
0.575500	-61.044044
0.576000	-60.997134
0.576500	-60.661390
0.577000	-60.570393
0.577500	-60.988037
0.578000	-60.988944
0.578500	-60.971887
0.579000	-60.953635
0.579500	-60.858048
0.580000	-60.891623
0.580500	-60.886133
0.581000	-60.861969
0.581500	-60.837461
0.582000	-60.781001
0.582500	-60.784543
0.583000	-60.756021
0.583500	-60.726985
0.584000	-60.670546
0.584500	-60.056056
0.585000	-60.634307
0.585500	-60.641200
0.586000	-60.574807
0.586500	-60.543826
0.587000	-60.553430
0.587500	-60.481156
0.588000	-60.450845
0.588500	-60.419731
0.589000	-60.388827
0.589500	-60.362661
0.590000	-60.333849
0.590500	-60.307316
0.591000	-60.280264
0.591500	-60.254306
0.592000	-60.228881
0.592500	-60.204522
0.593000	-60.152927
0.593500	-60.155392
0.594000	-60.135372
0.594500	-60.115502
0.595000	-60.097578
0.595500	-60.079929
0.596000	-60.063706
0.596500	-60.048132
0.597000	-60.033452
0.597500	-59.842034
0.598000	-60.007451
0.598500	-59.573699
0.599000	-60.038151
0.599500	-59.977090
0.600000	-59.970867
0.600500	-59.971614
0.601000	-59.906470
0.601500	-59.956866
0.602000	-59.954197
0.602500	-59.952315
0.603000	-59.942087
0.603500	-59.951656
0.604000	-59.952782
0.604500	-59.953394
0.605000	-59.843307
0.605500	-59.960823
0.606000	-59.966538
0.606500	-59.971465
0.607000	-59.996593
0.607500	-59.991777
0.608000	-59.989006
0.608500	-60.001052
0.609000	-59.974075
0.609500	-59.982699
0.610000	-60.025761
0.610500	-60.034271
0.611000	-60.021165
0.611500	-60.063621
0.612000	-60.060818
0.612500	-60.072024
0.613000	-60.082067
0.613500	-60.096078
0.614000	-60.102490
0.614500	-60.111212
0.615000	-60.120087
0.615500	-59.734169
0.616000	-60.133961
0.616500	-60.101842
0.617000	-60.155950
0.617500	-60.185152
0.618000	-60.148281
0.618500	-60.171697
0.619000	-59.646561
0.619500	-60.180227
0.620000	-59.952827
0.620500	-60.132523
0.621000	-60.185849
0.621500	-60.189305
0.622000	-60.191345
0.622500	-60.137246
0.623000	-60.170033
0.623500	-60.190409
0.624000	-60.188053
0.624500	-60.184179
0.625000	-60.179568
0.625500	-60.124341
0.626000	-60.170442
0.626500	-60.157076
0.627000	-60.207897
0.627500	-60.141697
0.628000	-60.133282
0.628500	-60.158661
0.629000	-60.113482
0.629500	-60.111852
0.630000	-60.089753
0.630500	-59.979034
0.631000	-60.044082
0.631500	-60.048352
0.632000	-59.687440
0.632500	-59.898028
0.633000	-60.001360
0.633500	-59.985651
0.634000	-59.904265
0.634500	-59.953290
0.635000	-59.866617
0.635500	-59.919867
0.636000	-59.534475
0.636500	-59.884549
0.637000	-59.866330
0.637500	-59.847846
0.638000	-59.829701
0.638500	-59.810773
0.639000	-59.381556
0.639500	-59.852644
0.640000	-59.756612
0.640500	-59.739953
0.641000	-59.722485
0.641500	-59.706376
0.642000	-59.691708
0.642500	-59.746683
0.643000	-59.656775
0.643500	-59.634056
0.644000	-59.625059
0.644500	-59.609576
0.645000	-59.593996
0.645500	-59.578610
0.646000	-59.643407
0.646500	-59.190037
0.647000	-59.532355
0.647500	-59.524596
0.648000	-59.480772
0.648500	-59.501507
0.649000	-59.437514
0.649500	-59.430319
0.650000	-59.347097
0.650500	-59.459797
0.651000	-59.449433
0.651500	-59.347800
0.652000	-59.432602
0.652500	-59.425516
0.653000	-59.418685
0.653500	-59.412051
0.654000	-59.504294
0.654500	-59.400274
0.655000	-59.394292
0.655500	-59.389396
0.656000	-59.385123
0.656500	-59.380896
0.657000	-59.470517
0.657500	-59.328393
0.658000	-59.347188
0.658500	-59.366598
0.659000	-59.365444
0.659500	-59.364070
0.660000	-59.362193
0.660500	-59.360995
0.661000	-59.359430
0.661500	-59.335469
0.662000	-59.356394
0.662500	-59.354703
0.663000	-59.275887
0.663500	-59.145853
0.664000	-59.349410
0.664500	-59.347416
0.665000	-59.349226
0.665500	-59.346006
0.666000	-59.344840
0.666500	-59.061176
0.667000	-59.103469
0.667500	-59.342205
0.668000	-59.357534
0.668500	-59.338618
0.669000	-59.336891
0.669500	-59.334477
0.670000	-59.331555
0.670500	-59.328862
0.671000	-59.325507
0.671500	-59.403063
0.672000	-59.317355
0.672500	-59.300617
0.673000	-59.309025
0.673500	-59.291475
0.674000	-59.300280
0.674500	-59.295002
0.675000	-59.289391
0.675500	-59.284181
0.676000	-59.278121
0.676500	-59.271632
0.677000	-59.264806
0.677500	-59.258146
0.678000	-59.250087
0.678500	-59.241897
0.679000	-59.363061
0.679500	-59.225069
0.680000	-59.216007
0.680500	-59.281855
0.681000	-59.195966
0.681500	-58.811236
0.682000	-59.177025
0.682500	-59.166978
0.683000	-59.156797
0.683500	-59.149834
0.684000	-59.135481
0.684500	-59.124836
0.685000	-59.113640
0.685500	-59.025374
0.686000	-59.091628
0.686500	-58.990699
0.687000	-59.068827
0.687500	-59.056906
0.688000	-59.036766
0.688500	-59.033408
0.689000	-59.021178
0.689500	-59.009382
0.690000	-58.997149
0.690500	-58.985106
0.691000	-58.973528
0.691500	-58.961931
0.692000	-58.911067
0.692500	-58.939435
0.693000	-58.813179
0.693500	-58.860471
0.694000	-58.928123
0.694500	-58.896801
0.695000	-58.886390
0.695500	-58.876060
0.696000	-58.892692
0.696500	-58.855101
0.697000	-58.811291
0.697500	-58.667613
0.698000	-58.825539
0.698500	-58.815605
0.699000	-58.838411
0.699500	-58.779974
0.700000	-58.752089
0.700500	-58.948988
0.701000	-58.770601
0.701500	-58.762977
0.702000	-58.755188
0.702500	-58.747813
0.703000	-58.912670
0.703500	-58.733686
0.704000	-58.726860
0.704500	-58.622443
0.705000	-58.713766
0.705500	-58.707389
0.706000	-58.701211
0.706500	-58.695103
0.707000	-58.688983
0.707500	-58.683001
0.708000	-58.677343
0.708500	-58.671514
0.709000	-58.666519
0.709500	-58.661610
0.710000	-58.656982
0.710500	-58.612213
0.711000	-58.647708
0.711500	-58.553810
0.712000	-58.638965
0.712500	-58.634734
0.713000	-58.630505
0.713500	-58.626343
0.714000	-58.622089
0.714500	-58.617842
0.715000	-58.613815
0.715500	-58.609578
0.716000	-58.605468
0.716500	-58.600907
0.717000	-58.596645
0.717500	-58.528047
0.718000	-58.587706
0.718500	-58.583114
0.719000	-58.578943
0.719500	-58.574432
0.720000	-58.570254
0.720500	-58.565471
0.721000	-58.560930
0.721500	-58.556129
0.722000	-58.551022
0.722500	-58.546070
0.723000	-58.541197
0.723500	-58.536024
0.724000	-58.530585
0.724500	-58.525189
0.725000	-58.519669
0.725500	-58.448172
0.726000	-58.508140
0.726500	-58.502007
0.727000	-58.496059
0.727500	-58.485348
0.728000	-58.483160
0.728500	-58.225822
0.729000	-58.469597
0.729500	-58.463064
0.730000	-58.456110
0.730500	-58.449122
0.731000	-58.441739
0.731500	-58.434291
0.732000	-58.426884
0.732500	-58.419422
0.733000	-58.411879
0.733500	-58.404453
0.734000	-58.396931
0.734500	-58.389052
0.735000	-58.397553
0.735500	-58.373181
0.736000	-58.365430
0.736500	-58.357430
0.737000	-58.382409
0.737500	-58.341271
0.738000	-58.332760
0.738500	-58.324364
0.739000	-58.316081
0.739500	-58.307575
0.740000	-58.132013
0.740500	-58.290638
0.741000	-58.282101
0.741500	-58.273760
0.742000	-58.265396
0.742500	-58.257261
0.743000	-58.249230
0.743500	-58.241202
0.744000	-58.233396
0.744500	-58.225416
0.745000	-58.217573
0.745500	-58.209870
0.746000	-58.202143
0.746500	-58.194667
0.747000	-58.187217
0.747500	-58.179844
0.748000	-58.172417
0.748500	-58.165286
0.749000	-58.158047
0.749500	-58.151251
0.750000	-58.168046
0.750500	-58.137137
0.751000	-58.130135
0.751500	-58.123178
0.752000	-58.105903
0.752500	-58.109451
0.753000	-58.102899
0.753500	-58.083229
0.754000	-58.089967
0.754500	-58.081782
0.755000	-58.077713
0.755500	-58.071652
0.756000	-58.129075
0.756500	-58.071178
0.757000	-58.054153
0.757500	-57.825612
0.758000	-58.043039
0.758500	-58.037412
0.759000	-58.032022
0.759500	-58.018232
0.760000	-58.034055
0.760500	-58.016239
0.761000	-58.009110
0.761500	-58.006054
0.762000	-58.001183
0.762500	-57.996052
0.763000	-57.977347
0.763500	-57.985798
0.764000	-57.980845
0.764500	-57.975799
0.765000	-57.970836
0.765500	-57.965965
0.766000	-57.961027
0.766500	-58.044116
0.767000	-57.951358
0.767500	-57.959846
0.768000	-57.941610
0.768500	-57.936705
0.769000	-57.932003
0.769500	-57.927125
0.770000	-57.922147
0.770500	-57.991906
0.771000	-57.912036
0.771500	-57.906901
0.772000	-57.955380
0.772500	-57.896469
0.773000	-57.891199
0.773500	-57.885965
0.774000	-57.880688
0.774500	-57.875531
0.775000	-57.870176
0.775500	-57.864761
0.776000	-57.859230
0.776500	-57.853613
0.777000	-57.848004
0.777500	-57.842759
0.778000	-57.836597
0.778500	-57.907271
0.779000	-57.825310
0.779500	-57.819676
0.780000	-57.814002
0.780500	-57.808083
0.781000	-57.802228
0.781500	-57.837712
0.782000	-57.790374
0.782500	-57.784158
0.783000	-57.888636
0.783500	-57.771570
0.784000	-57.765171
0.784500	-57.758796
0.785000	-57.752454
0.785500	-57.746058
0.786000	-57.740028
0.786500	-57.733662
0.787000	-57.727413
0.787500	-57.721425
0.788000	-57.715014
0.788500	-57.689791
0.789000	-57.636851
0.789500	-57.817566
0.790000	-57.690008
0.790500	-57.683640
0.791000	-57.677155
0.791500	-57.670912
0.792000	-57.664640
0.792500	-57.658432
0.793000	-57.652124
0.793500	-57.645936
0.794000	-57.639800
0.794500	-57.633831
0.795000	-57.627917
0.795500	-57.667172
0.796000	-57.615274
0.796500	-57.609170
0.797000	-57.607110
0.797500	-57.596918
0.798000	-57.590941
0.798500	-57.584974
0.799000	-57.579187
0.799500	-57.549128
0.800000	-57.567495
0.800500	-57.561925
0.801000	-57.556216
0.801500	-57.550523
0.802000	-57.561890
0.802500	-57.539677
0.803000	-57.534265
0.803500	-57.528991
0.804000	-57.633059
0.804500	-57.518172
0.805000	-57.512878
0.805500	-57.507648
0.806000	-57.524381
0.806500	-57.473969
0.807000	-57.492144
0.807500	-57.486903
0.808000	-57.512905
0.808500	-57.476891
0.809000	-57.471771
0.809500	-57.466671
0.810000	-57.461499
0.810500	-57.456815
0.811000	-57.451830
0.811500	-57.446802
0.812000	-57.441694
0.812500	-57.436770
0.813000	-57.431659
0.813500	-57.426506
0.814000	-57.421436
0.814500	-57.416753
0.815000	-57.412125
0.815500	-57.407598
0.816000	-57.400117
0.816500	-57.431742
0.817000	-57.393597
0.817500	-57.388849
0.818000	-57.384147
0.818500	-57.379828
0.819000	-57.375062
0.819500	-57.370174
0.820000	-57.363194
0.820500	-57.340787
0.821000	-57.356695
0.821500	-57.352243
0.822000	-57.347317
0.822500	-57.342557
0.823000	-57.337813
0.823500	-57.286648
0.824000	-57.328230
0.824500	-57.322911
0.825000	-57.490226
0.825500	-57.494976
0.826000	-57.307415
0.826500	-57.302025
0.827000	-57.296638
0.827500	-57.291342
0.828000	-57.286749
0.828500	-57.281418
0.829000	-57.276235
0.829500	-57.271247
0.830000	-57.266183
0.830500	-57.261274
0.831000	-57.256139
0.831500	-57.250983
0.832000	-57.061978
0.832500	-57.240981
0.833000	-57.236008
0.833500	-57.230848
0.834000	-57.225618
0.834500	-57.268289
0.835000	-57.215485
0.835500	-57.217288
0.836000	-57.205902
0.836500	-57.202527
0.837000	-57.197194
0.837500	-57.192823
0.838000	-57.188192
0.838500	-57.235853
0.839000	-57.178753
0.839500	-57.173730
0.840000	-57.168561
0.840500	-57.163829
0.841000	-57.158811
0.841500	-57.153775
0.842000	-57.148789
0.842500	-57.144231
0.843000	-57.139345
0.843500	-57.134237
0.844000	-57.166139
0.844500	-57.124452
0.845000	-57.111299
0.845500	-57.115119
0.846000	-57.110557
0.846500	-57.105841
0.847000	-57.101094
0.847500	-57.150913
0.848000	-57.091518
0.848500	-57.086759
0.849000	-57.080525
0.849500	-57.077570
0.850000	-57.073095
0.850500	-57.068336
0.851000	-57.063656
0.851500	-57.160860
0.852000	-57.055444
0.852500	-57.050709
0.853000	-56.951992
0.853500	-57.042354
0.854000	-56.969530
0.854500	-57.033867
0.855000	-56.881937
0.855500	-57.025246
0.856000	-57.020963
0.856500	-57.016671
0.857000	-57.012349
0.857500	-57.026945
0.858000	-57.003891
0.858500	-56.999766
0.859000	-56.996184
0.859500	-56.991760
0.860000	-56.987407
0.860500	-56.983374
0.861000	-56.978998
0.861500	-56.974722
0.862000	-56.929276
0.862500	-56.966207
0.863000	-56.961989
0.863500	-56.958402
0.864000	-56.954170
0.864500	-56.950496
0.865000	-56.946141
0.865500	-56.942619
0.866000	-56.938674
0.866500	-56.934439
0.867000	-56.931002
0.867500	-56.926771
0.868000	-56.922814
0.868500	-56.918824
0.869000	-56.915008
0.869500	-56.917794
0.870000	-56.884577
0.870500	-56.903088
0.871000	-56.899071
0.871500	-56.894795
0.872000	-56.891016
0.872500	-56.886899
0.873000	-56.882890
0.873500	-56.878757
0.874000	-56.866157
0.874500	-56.870598
0.875000	-56.866314
0.875500	-56.862488
0.876000	-56.858267
0.876500	-56.854571
0.877000	-56.854377
0.877500	-56.846210
0.878000	-56.841966
0.878500	-56.826545
0.879000	-56.834752
0.879500	-56.831351
0.880000	-56.827526
0.880500	-56.824161
0.881000	-56.820213
0.881500	-56.816763
0.882000	-56.812660
0.882500	-56.808629
0.883000	-56.805446
0.883500	-56.801471
0.884000	-56.797649
0.884500	-56.793695
0.885000	-56.790269
0.885500	-56.787064
0.886000	-56.783088
0.886500	-56.779680
0.887000	-56.775758
0.887500	-56.772779
0.888000	-56.769237
0.888500	-56.774117
0.889000	-56.762411
0.889500	-56.758616
0.890000	-56.755379
0.890500	-56.751811
0.891000	-56.748551
0.891500	-56.744952
0.892000	-56.741516
0.892500	-56.737943
0.893000	-56.734256
0.893500	-56.731001
0.894000	-56.727423
0.894500	-56.724202
0.895000	-56.720666
0.895500	-56.717612
0.896000	-56.714534
0.896500	-56.711515
0.897000	-56.708214
0.897500	-56.705651
0.898000	-56.702375
0.898500	-56.699041
0.899000	-56.696464
0.899500	-56.693240
0.900000	-56.690339
0.900500	-56.687727
0.901000	-56.684520
0.901500	-56.681558
0.902000	-56.678540
0.902500	-56.675503
0.903000	-56.672610
0.903500	-56.669468
0.904000	-56.665889
0.904500	-56.663264
0.905000	-56.653773
0.905500	-56.658042
0.906000	-56.658314
0.906500	-56.644347
0.907000	-56.608534
0.907500	-56.647308
0.908000	-56.644598
0.908500	-56.625272
0.909000	-56.639165
0.909500	-56.636699
0.910000	-56.556193
0.910500	-56.630865
0.911000	-56.627768
0.911500	-56.624788
0.912000	-56.621911
0.912500	-56.619012
0.913000	-56.616044
0.913500	-56.612944
0.914000	-56.609824
0.914500	-56.607399
0.915000	-56.604194
0.915500	-56.601315
0.916000	-56.598285
0.916500	-56.595683
0.917000	-56.592695
0.917500	-56.589617
0.918000	-56.587180
0.918500	-56.584288
0.919000	-56.581515
0.919500	-56.578454
0.920000	-56.575969
0.920500	-56.578075
0.921000	-56.570304
0.921500	-56.567595
0.922000	-56.519964
0.922500	-56.571461
0.923000	-56.559738
0.923500	-56.432244
0.924000	-56.530612
0.924500	-56.551848
0.925000	-56.549554
0.925500	-56.546796
0.926000	-56.544414
0.926500	-56.541722
0.927000	-56.539978
0.927500	-56.540151
0.928000	-56.535192
0.928500	-56.469924
0.929000	-56.530844
0.929500	-56.527956
0.930000	-56.525464
0.930500	-56.522946
0.931000	-56.520565
0.931500	-56.518116
0.932000	-56.515688
0.932500	-56.513383
0.933000	-56.511214
0.933500	-56.508758
0.934000	-56.506497
0.934500	-56.503746
0.935000	-56.502090
0.935500	-56.500008
0.936000	-56.497959
0.936500	-56.495890
0.937000	-56.493743
0.937500	-56.491641
0.938000	-56.489388
0.938500	-56.487414
0.939000	-56.485507
0.939500	-56.483365
0.940000	-56.481734
0.940500	-56.479732
0.941000	-56.478053
0.941500	-56.476387
0.942000	-56.475114
0.942500	-56.479492
0.943000	-56.472420
0.943500	-56.470517
0.944000	-56.468837
0.944500	-56.467670
0.945000	-56.465714
0.945500	-56.464183
0.946000	-56.462658
0.946500	-56.461930
0.947000	-56.460507
0.947500	-56.459274
0.948000	-56.458742
0.948500	-56.457122
0.949000	-56.455910
0.949500	-56.454374
0.950000	-56.453233
0.950500	-56.451638
0.951000	-56.450917
0.951500	-56.450059
0.952000	-56.448429
0.952500	-56.447777
0.953000	-56.445970
0.953500	-56.444307
0.954000	-56.442550
0.954500	-56.441049
0.955000	-56.439458
0.955500	-56.437767
0.956000	-56.436391
0.956500	-56.368052
0.957000	-56.433429
0.957500	-56.431939
0.958000	-56.430534
0.958500	-56.429150
0.959000	-56.427566
0.959500	-56.425972
0.960000	-56.424668
0.960500	-56.423181
0.961000	-56.421526
0.961500	-56.420041
0.962000	-56.418791
0.962500	-56.417857
0.963000	-56.416246
0.963500	-56.306470
0.964000	-56.413867
0.964500	-56.412651
0.965000	-56.435561
0.965500	-56.410718
0.966000	-56.409557
0.966500	-56.408682
0.967000	-56.417543
0.967500	-56.406613
0.968000	-56.405798
0.968500	-56.404982
0.969000	-56.404268
0.969500	-56.403451
0.970000	-56.395924
0.970500	-56.266280
0.971000	-56.400601
0.971500	-56.399950
0.972000	-56.248487
0.972500	-56.397746
0.973000	-56.396560
0.973500	-56.395411
0.974000	-56.519822
0.974500	-56.392214
0.975000	-56.390823
0.975500	-56.389442
0.976000	-56.388062
0.976500	-56.376154
0.977000	-56.385589
0.977500	-56.384230
0.978000	-56.382817
0.978500	-56.381655
0.979000	-56.380338
0.979500	-56.379108
0.980000	-56.377867
0.980500	-56.376863
0.981000	-56.375792
0.981500	-56.374599
0.982000	-56.322160
0.982500	-56.372989
0.983000	-56.372001
0.983500	-56.370996
0.984000	-56.329242
0.984500	-56.362757
0.985000	-56.368848
0.985500	-56.368401
0.986000	-56.356257
0.986500	-56.367670
0.987000	-56.367448
0.987500	-56.367780
0.988000	-56.367786
0.988500	-56.368149
0.989000	-56.294854
0.989500	-56.369294
0.990000	-56.322713
0.990500	-56.370669
0.991000	-56.371360
0.991500	-56.372462
0.992000	-56.373931
0.992500	-56.375176
0.993000	-56.376824
0.993500	-56.250525
0.994000	-56.379551
0.994500	-56.380534
0.995000	-56.380760
0.995500	-56.380969
0.996000	-56.381159
0.996500	-56.380719
0.997000	-56.380205
0.997500	-56.380333
0.998000	-56.379983
0.998500	-56.380075
0.999000	-56.380146
0.999500	-56.380198
1.000000	-56.380230
1.000500	-56.380241
1.001000	-56.380662
1.001500	-56.380627
1.002000	-56.380571
1.002500	-56.381628
1.003000	-56.381508
1.003500	-56.381367
1.004000	-56.381208
1.004500	-56.381031
1.005000	-56.381028
1.005500	-56.380813
1.006000	-56.380585
1.006500	-56.291440
1.007000	-56.379349
1.007500	-56.378779
1.008000	-56.308945
1.008500	-56.377964
1.009000	-56.377650
1.009500	-56.311623
1.010000	-56.290234
1.010500	-56.310932
1.011000	-56.321582
1.011500	-56.378979
1.012000	-56.340509
1.012500	-56.380296
1.013000	-56.380811
1.013500	-56.349920
1.014000	-56.382757
1.014500	-56.383347
1.015000	-56.385045
1.015500	-56.386215

